Discretized Integrated Gradients for Explaining Language Models

As a prominent attribution-based explanation algorithm, Integrated Gradients (IG) is widely adopted due to its desirable explanation axioms and the ease of gradient computation. It measures feature importance by averaging the model's output gradient interpolated along a straight-line path in the input data space. However, such straight-line interpolated points are not representative of text data due to the inherent discreteness of the word embedding space. This questions the faithfulness of the gradients computed at the interpolated points and consequently, the quality of the generated explanations. Here we propose Discretized Integrated Gradients (DIG), which allows effective attribution along non-linear interpolation paths. We develop two interpolation strategies for the discrete word embedding space that generates interpolation points that lie close to actual words in the embedding space, yielding more faithful gradient computation. We demonstrate the effectiveness of DIG over IG through experimental and human evaluations on multiple sentiment classification datasets. We provide the source code of DIG to encourage reproducible research.

==> figures/document.json <==
{"_class":"document","do_objectID":"0AF051E2-40F6-4535-9A5A-078DF232E09A","assets":{"_class":"assetCollection","colorAssets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[],"colors":[],"gradients":[]},"colorSpace":0,"currentPageIndex":0,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/87AC003E-2587-407E-B95D-F47B9081AD47"}]}

==> figures/meta.json <==
{"commit":"a2e30aef259be5c485eab715facbe2ce37d36013","pagesAndArtboards":{"87AC003E-2587-407E-B95D-F47B9081AD47":{"name":"Page 1","artboards":{}}},"version":119,"fonts":["ComicSansMS","ComicSansMS-Bold"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"a2e30aef259be5c485eab715facbe2ce37d36013","appVersion":"55.2","build":78181,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":119,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.78181"],"appVersion":"55.2","build":78181}

==> figures/pages/140EF1C1-F5B7-42D6-BFE6-59CCA2EF147E.json <==
{"_class":"page","do_objectID":"140EF1C1-F5B7-42D6-BFE6-59CCA2EF147E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"E023C481-F01A-4328-B2B4-C9FE8B1BB515","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":241,"width":739,"x":218,"y":156},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"83052113-C907-4A4F-9D4A-555D579C7659","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7070CCA4-7E90-4BA2-BA34-39D430D68CD1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0F820C46-DCA1-4425-A709-4C0265D0A68C","constrainProportions":false,"height":201.1368185193012,"width":235.5530786822942,"x":116.3551043801187,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9568E2C-87A0-4C0F-9ECE-364983CACE91","blur":{"_class":"blur","do_objectID":"E710F494-A68E-4691-B82D-A27AD4E44B39","isEnabled":true,"center":"{0.5, 0.5}","motionAngle":0,"radius":0,"saturation":1,"type":0},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8781173291532199,"green":0.9020177868829258,"red":0.8773741857015379},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.601742563373453, 0.044482495869248261}","curveMode":4,"curveTo":"{0.61731349124038137, 0.045743675312867306}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.61731349124038137, 0.045743675312867306}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065909472367907673, 0.12222964302563009}","curveMode":3,"curveTo":"{0.27413570313475616, -0.055218422352361358}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15799748932231308, 0.04375326474766094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033187346193235406, 0.27227407936466363}","curveMode":3,"curveTo":"{0.098690286415103884, 0.11006805409412256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.055373481968495009, 0.21733418066656005}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0042108177111502198, 0.52895802169720196}","curveMode":3,"curveTo":"{0.0058426950600124899, 0.28898441449419499}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0029906887072845821, 0.35706074441075003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24264142799608651, 0.95567631464551694}","curveMode":3,"curveTo":"{-0.010152696123305041, 0.75675345197592547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13416079332022302, 0.87031326093883632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53782589777197232, 0.94925589006585798}","curveMode":3,"curveTo":"{0.34835257091038641, 0.94290195837280832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47240204041215794, 0.94706192045733484}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79308858183450115, 0.97316369017566151}","curveMode":3,"curveTo":"{0.59683838433616909, 1.0102595987755614}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65907700572762451, 0.99849503374606208}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94448960970743767, 0.672816066137916}","curveMode":3,"curveTo":"{0.90051520487820191, 0.86689705619268465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93643728992826247, 0.70835497112250223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95651588465816251, 0.55828766299642052}","curveMode":2,"curveTo":"{0.94270220087225498, 0.63504069272469055}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94917741873187544, 0.59906241230513246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9866057877309764, 0.3941964515057102}","curveMode":3,"curveTo":"{1.0132329522870529, 0.46137171809590255}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99713842753909798, 0.42076829641690949}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78845738402093601, 0.1465520378627975}","curveMode":3,"curveTo":"{0.90115793909548114, 0.23387716638310854}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86750202009481769, 0.20779914529210222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66498610590185148, 0.064087663829836675}","curveMode":4,"curveTo":"{0.72930675511762189, 0.13582720204464852}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.66498610590185148, 0.064087663829836675}"}]},{"_class":"oval","do_objectID":"13037B90-271C-40BE-B1CB-8C9FBDE59AEB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2369F435-6074-43C1-A7E7-A0F180D51245","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0840AF1D-D6F4-4327-B8A9-115FEA718DB6","constrainProportions":true,"height":4,"width":4,"x":218,"y":91.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9951F5C8-4562-4310-BC00-9151EE62D38F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"1044AED4-C33F-498C-B587-917048A02741","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F6B1742F-96DB-4898-83FB-4938F4531ECB","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CEA2EC0A-086E-4D4D-9916-42E9D18CE25B","constrainProportions":false,"height":33,"width":67,"x":208,"y":63.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"696C22FA-8511-42A5-B8AF-98D761D29960","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"F0ECBD89-0EC1-463C-99E5-DA53F4AE3115","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{26, 13}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"DD2A4AFB-2C56-4941-9F46-CAD4FE10CCA3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A2B2BFA4-DD9D-4E5F-8988-04EBFF359C5E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"973DA2B7-10E0-45CF-A3B3-5963439F4486","constrainProportions":true,"height":4,"width":4,"x":161,"y":70.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32A4A5D4-53E9-4FA4-B181-A97D03B545D7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"209C59BD-0CBF-4095-81B7-AFEA87012663","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"ADB36F98-A652-4F62-8F60-30C39A955D9C","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EF2AF197-3CC8-4638-85BA-FA0455B976B0","constrainProportions":false,"height":33,"width":66,"x":151,"y":42.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C352AAEE-7A60-4CCB-8374-7F5553BA4F9E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"03D8ABF9-5233-4138-95D5-8948AEEAF0C7","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{22, 13}, {23, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"20038B24-1DD9-4AF6-A338-376976D862BE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E1D1F6E2-7CDD-4592-ABCE-64D78D7B4363","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FFC99B86-DEEB-403D-AB1C-363B65637C4F","constrainProportions":true,"height":4,"width":4,"x":298,"y":91.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B9230BC0-F55D-4256-9004-63AE135EE109","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2F8AC9A7-9717-45F4-BEB7-EB4BA7019ABE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"24EB566B-E7E3-495D-BE72-5DD922BA034C","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"71ED2B8F-9148-4CEC-A909-44F97FD3D1E8","constrainProportions":false,"height":33,"width":67,"x":288,"y":63.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"575C86FE-270C-4347-AD31-EC327DC880C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"EFD54077-6C28-41AA-A6AA-1BD65EAE525C","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{22, 13}, {23, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"31DD5D56-831C-4A33-B867-9DEC31D143AF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A4C17052-D501-4AAE-8F89-4A5CDF6930A0","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B7A423F0-A269-40C9-A0CB-18DDD549BCD2","constrainProportions":true,"height":4,"width":4,"x":128,"y":101.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B5A0707C-521E-4A70-ADDE-F6AD9E199C18","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"8796A44B-4498-407D-BF56-54CC986C2712","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"06348E91-CC68-4E11-A6E9-408314B241FD","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CDF8CE52-906C-4993-89F0-42161054CB16","constrainProportions":false,"height":33,"width":67,"x":118,"y":73.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9ACA87A9-907D-4542-ACD9-23BB960750E7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"5701EBFB-D44A-448E-80ED-9B01FF1FB38B","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{23, 13}, {21, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"DC7C46C8-DFAA-4E85-AFFC-CAA4BD1D3ADD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B17D1FFF-0FE5-4B17-B664-4500284B8359","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"932C9294-7462-4FE1-A581-8EBA1C0A69C9","constrainProportions":true,"height":4,"width":4,"x":288,"y":141.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"510F7055-9416-4A01-B2B9-8855845B9562","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"8F81E53C-B30F-4426-BB1C-6AA3F22D9BFF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0E8FCBE7-BDAF-44C1-9BC0-7F84D52E3040","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E86BA6E9-A30F-4A3B-B3EC-2CA1F97B1DF4","constrainProportions":false,"height":33,"width":67,"x":278,"y":113.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5C31831A-F56B-4C5F-AB9E-86103533CFC4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"F5263915-74D1-42B0-B8AA-8DDD4357E597","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{22, 13}, {23, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"CA49DF57-3A49-40A7-9E90-9559FBDFE8A5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F564FA41-5833-4B5F-BC2A-4FD5E8855BF4","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7E574DDA-CC23-486D-8D82-68CD872CFBFF","constrainProportions":true,"height":4,"width":4,"x":238,"y":41.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2378E683-6FD4-47E3-8F2E-BC457FEB3C23","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"CAE23692-5452-4F58-8F52-1B6C26490A2D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"35BBFD2E-B8BA-4A71-8837-633A0E520679","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AA8380B7-58E4-4962-AB56-7385284F649A","constrainProportions":false,"height":33,"width":67,"x":228,"y":13.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"813DB031-D527-4A2F-9ED2-DD9101E3C715","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"EE545BE0-BB36-4B9A-8CCA-F1F6040D96DA","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{22, 13}, {23, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"210A7C03-5E4E-4050-A60F-70E3F0C4575E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"433B9157-5AA2-43F0-A554-D5279FDA6D1B","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D2DCD598-F840-40C9-AD9C-B9A3207FD531","constrainProportions":true,"height":4,"width":4,"x":228,"y":161.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D05C5E00-EF20-4D62-884C-A73398C6C433","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"1AABC65F-9222-4900-9B5B-EDB89FC27768","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"851BF279-F275-44EE-B6E8-537925BB2C34","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BD6CCE35-C628-4DED-B2EA-00F9B2C79FEB","constrainProportions":false,"height":33,"width":67,"x":200,"y":131.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6DE28E-E35A-4792-8AD1-064FEE00AF47","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"5B18F8C9-157F-4C89-A2EA-C9ADD68DB333","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{22, 13}, {24, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"1D11368B-5750-427A-A65C-D3A5C513DD46","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1947CA29-EC99-4D8E-AFEA-6C26C4512E71","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"269CEC0F-A89B-434F-BF86-251FBEE629A7","constrainProportions":true,"height":4,"width":4,"x":16,"y":224.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F7C5F7F-9AB5-4389-AD1F-7B0421E6A92D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"7E50265C-B0B9-40FD-92E4-242FB32BEE6E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"55838099-CC4B-4143-BEF4-501F5FD609C0","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C9555884-BC01-4CA1-9394-642C101E603A","constrainProportions":false,"height":33,"width":41,"x":0,"y":191.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w’","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA67506-063A-4636-BC74-4DB60CD8C798","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A77EDF42-8166-4301-8F6A-4F55882051E4","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w’","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 8}, {21, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"star","do_objectID":"E30AD088-E7DA-4BE9-9C1B-240F5975E08A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4ADC9DD6-AE51-4274-AEF8-3BBF95D7836F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6D0045CD-BC0F-43F3-BC12-C95C1A32E818","constrainProportions":false,"height":12,"width":10,"x":298,"y":160.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8BAB0261-F7AD-43A4-A9C7-3BD5312511BF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"18B7477C-02F0-4A70-BD00-DB0837BC0AB1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"180C794A-D8F9-423A-9331-439E5FDADED1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"45AA493A-B237-4129-A749-80816F2D0E72","constrainProportions":false,"height":12,"width":10,"x":227,"y":200},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B67A0D33-3BAF-441B-BE68-3BA194EB67A6","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"20E40964-3C74-4C88-8407-987960218820","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C8CCA5B5-5022-41B9-86F4-0AE06C0596F6","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A813BC1B-6A81-446B-8504-A1C3A518C485","constrainProportions":false,"height":12,"width":10,"x":127,"y":175},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"920D848D-CE03-4B78-97B5-4BA4A12F992A","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"2110FBA5-CDF1-4F91-A9F5-D7A4200BBDD4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1C69A67B-E78D-40D3-818D-208FC2312614","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A6108B2A-7BEC-4836-B9C5-04F790BC522C","constrainProportions":false,"height":12,"width":10,"x":138,"y":211},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F23EFCB-7015-4F27-9005-68DE04B01F76","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"text","do_objectID":"E3BA045A-F3D7-41B3-8AC1-EE8166F507B2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AD469A8E-5CE9-4FEB-B4F1-662903AF684D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E7B78F74-8B01-4CD8-825B-CEF7C01C878F","constrainProportions":false,"height":30,"width":67,"x":263,"y":158.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"c","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C5E26C41-7833-4B1D-8684-F1E389C11869","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A24A274B-0549-481C-9963-0CD5D4647AC0","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":22}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"c","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":22}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{28, 12}, {11, 13}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"730CF943-CE86-443A-92D8-C3E258ABB99C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4DB511D9-F654-4FB9-A6D3-3116F4ED867A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"02B146EE-4FCE-4BD6-B275-7DA6EA40C811","constrainProportions":false,"height":48,"width":68,"x":220,"y":95.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"924D4E73-3A93-47F9-B687-EE5B04E48F35","borderOptions":{"_class":"borderOptions","do_objectID":"5337AC32-5CDD-4F1C-AD18-05E61189EEA7","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"6B3846CE-337D-41F0-A05E-BEC028BC2324","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B9A56E18-DB4C-4BC9-BA43-0FE41FC32E40","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C34A5E87-E39B-4D72-8012-7F09A5B373A8","constrainProportions":false,"height":42,"width":71,"x":217,"y":141.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"063D3825-FD45-4374-A7F8-76CC8C7344D3","borderOptions":{"_class":"borderOptions","do_objectID":"48076AC8-78CE-42F8-8E8E-C0D692CC233D","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042253521126760438, 1.0476190476190472}","curveMode":1,"curveTo":"{0.042253521126760438, 1.0476190476190472}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999933, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042253521126760438, 1.0476190476190472}","curveMode":1,"curveTo":"{0.042253521126760438, 1.0476190476190472}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.98002651378248906}"}]},{"_class":"shapePath","do_objectID":"CFCD0364-2C24-493C-8778-108E283BA509","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"976830E1-33DD-4B0F-A6A3-82967C7EC2F5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3E17A95B-2918-4FE7-926D-294D63DBE082","constrainProportions":false,"height":2,"width":52,"x":165.75,"y":181.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CE50DA8B-EE5A-4B88-83F5-700075AA82F4","borderOptions":{"_class":"borderOptions","do_objectID":"868CEF50-8C90-4324-B9DB-0BEAAB8493B7","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63461538461538447, -6.4999999999999964}","curveMode":1,"curveTo":"{0.63461538461538447, -6.4999999999999964}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98557692307692246, 0.41944321056779349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63461538461538447, -6.4999999999999964}","curveMode":1,"curveTo":"{0.63461538461538447, -6.4999999999999964}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0180288461538467, 0.41944321056777767}"}]},{"_class":"shapePath","do_objectID":"7F90A102-8AC2-4AA2-88C8-DC63A7616992","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"702BF5B0-1910-4FA5-A119-BBD26D8DB035","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D8CF2490-B83D-4227-AC43-ADFFA03A19A6","constrainProportions":false,"height":5,"width":76,"x":21.75,"y":223},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74033788-B628-4210-929C-0AEE04044C17","borderOptions":{"_class":"borderOptions","do_objectID":"6C80C10F-21C0-4802-AA4B-1DFBBD13FBF2","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9736842105263156, -0.60000000000000042}","curveMode":1,"curveTo":"{0.9736842105263156, -0.60000000000000042}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99013157894736814, 0.15722271577290314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9736842105263156, -0.60000000000000042}","curveMode":1,"curveTo":"{0.9736842105263156, -0.60000000000000042}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0098684210526318039, 0.99999999999999978}"}]},{"_class":"shapePath","do_objectID":"E1ABBFA7-ED7B-4940-B067-43C371E990C6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A94AC31A-D7EA-4F83-9384-172A415EF20E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"504F6672-095C-490D-8CDA-ABFCB6A21BDD","constrainProportions":false,"height":42,"width":70,"x":96.75,"y":183.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C57B035-D512-4A91-AC2F-08670EC2D2C6","borderOptions":{"_class":"borderOptions","do_objectID":"8721A17D-4409-4B2B-B577-DDF7ACFD9C6F","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98571428571428499, 0.28571428571428586}","curveMode":1,"curveTo":"{0.98571428571428499, 0.28571428571428586}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99910714285714342, 0.0059523809523813753}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98571428571428499, 0.28571428571428586}","curveMode":1,"curveTo":"{0.98571428571428499, 0.28571428571428586}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0035714285714283684, 0.98214285714285721}"}]},{"_class":"shapePath","do_objectID":"F7DC5C17-4B9C-4B66-8465-60D8E6C6E17A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0932BC18-60F3-406C-A8A3-43BA9A85D1AA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0DB2DA73-85A4-4044-ADEF-BAF4A5BFBDDD","constrainProportions":false,"height":22,"width":30,"x":232,"y":166.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"046A5ED3-7BBF-4FFC-9EBE-A3CF6AD255DC","borderOptions":{"_class":"borderOptions","do_objectID":"65BE7597-50A1-4AF0-98D8-C7D5F0FD1D7E","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98333333333333428, 1}"}]},{"_class":"shapePath","do_objectID":"F8EE239C-086B-44B7-AC32-418958A83BB5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8BC0A330-C651-4C8B-93D1-9A95497BEF68","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D125492C-5399-43C9-956E-ADA1B65DF816","constrainProportions":false,"height":18,"width":8,"x":292,"y":143.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3916BD-8E96-4745-BAC9-B4EA25E8AF15","borderOptions":{"_class":"borderOptions","do_objectID":"E72ECBB9-484B-4FCA-8B9F-2BC0692A4DDF","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{12.5, 1.2777777777777768}","curveMode":1,"curveTo":"{12.5, 1.2777777777777768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.1293049828609014e-14, 1.3106799596269202e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{12.5, 1.2777777777777768}","curveMode":1,"curveTo":"{12.5, 1.2777777777777768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"9C863044-9C4D-4ED6-B527-90C2E3F29A39","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B6EF2502-66CD-4694-8759-55B29BC9C740","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C875C4C6-7FB0-4CB3-9A76-89AD923830BD","constrainProportions":false,"height":14,"width":37,"x":263,"y":93},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06C686F3-9897-4F06-8A94-C7FA598077CF","borderOptions":{"_class":"borderOptions","do_objectID":"933C5E56-6788-40D9-AFC3-CB21815329EC","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1351351351351333, 1.071428571428571}","curveMode":1,"curveTo":"{4.1351351351351333, 1.071428571428571}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0.030555203019357043}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1351351351351333, 1.071428571428571}","curveMode":1,"curveTo":"{4.1351351351351333, 1.071428571428571}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95912663159078626}"}]},{"_class":"shapePath","do_objectID":"D9A4AF5F-4865-4C41-96D9-BBA46140D64B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CC569AF3-BF8D-4755-89E8-BD9CDFA3E402","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"10A84579-707D-4483-A662-FC5DF6FDB265","constrainProportions":false,"height":22,"width":24,"x":217,"y":42},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CB59F67-3F15-44E7-84BF-B0E213C7A890","borderOptions":{"_class":"borderOptions","do_objectID":"42A36F0D-8B34-4B5B-A87D-FCCBC21F412A","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.8333333333333321, -1.0454545454545459}","curveMode":1,"curveTo":"{4.8333333333333321, -1.0454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.019444220103227317}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.8333333333333321, -1.0454545454545459}","curveMode":1,"curveTo":"{4.8333333333333321, -1.0454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.97398967464868225}"}]},{"_class":"shapePath","do_objectID":"20559673-B81D-4BB7-80CE-07CAB68A1E31","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"ABA1D094-C9C1-49A7-89F2-C3042AA1CCF9","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2CF143C3-6A55-41AE-896B-641578FE03F0","constrainProportions":false,"height":28,"width":23,"x":138,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FC414ECD-7125-4BCB-8E4A-9FED46A97F44","borderOptions":{"_class":"borderOptions","do_objectID":"3AB5B34D-0AB3-4017-BAEA-E1B6BC688671","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.78260869565217384, -3.1071428571428545}","curveMode":1,"curveTo":"{-0.78260869565217384, -3.1071428571428545}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999878, 0.97956331579539313}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.78260869565217384, -3.1071428571428545}","curveMode":1,"curveTo":"{-0.78260869565217384, -3.1071428571428545}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010869565217390686, 0.015277601509678718}"}]},{"_class":"shapePath","do_objectID":"BB60041F-79D6-4686-9EE7-3F6FCD55CC65","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5D48D783-4DED-4695-B527-A8990BB97710","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"13554265-E3D3-4B10-80DD-61D0F4809622","constrainProportions":false,"height":41,"width":2,"x":130,"y":101},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C3AD35B-13F8-40DD-9B67-1C225AEBDE41","borderOptions":{"_class":"borderOptions","do_objectID":"C25FC3E8-F3EB-49F8-A397-E3DADB66EFDC","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-55.999999999999957, -0.56097560975609728}","curveMode":1,"curveTo":"{-55.999999999999957, -0.56097560975609728}","hasCurveFrom":false,"hasCurveTo":false,"point":"{2.9309887850104133e-14, 0.010433483957829282}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-55.999999999999957, -0.56097560975609728}","curveMode":1,"curveTo":"{-55.999999999999957, -0.56097560975609728}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.98604324005539024}"}]},{"_class":"shapePath","do_objectID":"07F68682-2CBF-42AC-AE58-C18021A29DEE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EA1D0FD0-8C5C-4A11-A011-A055D99BF2F1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FD13D150-9E57-42C8-9D0E-1D14B386A01B","constrainProportions":false,"height":18,"width":11,"x":217,"y":184},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A77308C-495A-4639-9FD5-5F71357C9278","borderOptions":{"_class":"borderOptions","do_objectID":"B471282F-EEFE-4136-BE66-D8AF5464538B","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.5454545454545445, -0.66666666666666641}","curveMode":1,"curveTo":"{-1.5454545454545445, -0.66666666666666641}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.5454545454545445, -0.66666666666666641}","curveMode":1,"curveTo":"{-1.5454545454545445, -0.66666666666666641}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.95204547329451117}"}]},{"_class":"shapePath","do_objectID":"3959D4DC-6DE9-4FD2-9545-A4FCF463EAA5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"778646F8-5772-417A-BCB7-AF1CF8109B18","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"51DD39CD-1E88-43C1-9773-7B9F54AE4F3F","constrainProportions":false,"height":2,"width":28,"x":137.6875,"y":181.7138864211355},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA713660-CDAA-4FB1-BECD-ACEE400FF118","borderOptions":{"_class":"borderOptions","do_objectID":"9CDA2962-9632-462A-B19B-6CBBE0A57EF7","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0357142857142856, 6.5}","curveMode":1,"curveTo":"{1.0357142857142856, 6.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97544642857142894, 0.43750000000006395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0357142857142856, 6.5}","curveMode":1,"curveTo":"{1.0357142857142856, 6.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011160714285713524, 0.43750000000002842}"}]},{"_class":"shapePath","do_objectID":"8CADF2C8-FC19-4FDC-A347-FB55EBCAA9A9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9967A2DA-19BE-4113-8E02-DD425BC2CD97","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"218F12D0-2301-425B-B51F-7E58F3FB720F","constrainProportions":false,"height":6,"width":31,"x":105,"y":217.7861135788645},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4057D053-F1C6-4B73-8840-940EF7F4C62B","borderOptions":{"_class":"borderOptions","do_objectID":"E5C04ED1-68AD-4FF5-B5E5-F088C1072C56","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.0883198124605366e-17, 0.99999999999999989}","curveMode":1,"curveTo":"{-6.0883198124605366e-17, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.0883198124605366e-17, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.0883198124605366e-17, 0.99999999999999989}","curveMode":1,"curveTo":"{-6.0883198124605366e-17, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.035647736855921153}"}]},{"_class":"shapePath","do_objectID":"C439752F-4D65-42EF-8FF8-16175D8ABC88","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"930F400A-92F6-453E-9106-D2EA33FDFD14","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E5977AA1-E3C9-4183-BD3C-E148B74FDF99","constrainProportions":false,"height":130,"width":196,"x":22,"y":95.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A80389D9-BBB9-4BDE-BBAC-86750DD51E5E","borderOptions":{"_class":"borderOptions","do_objectID":"BEEBDFF0-D4D2-4900-8820-92A8DEE86903","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03137254901960786,"green":0.6627450980392157,"red":0.007843137254901926},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025510204081633514, 0.9967094396748386}"}]},{"_class":"rectangle","do_objectID":"B5FBCD30-F071-4430-B63F-1EE3B9AFB4A9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E55D6AA6-4926-497F-A2D0-566087798B9B","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"04709EF3-14CD-4262-938C-A500BE50B092","constrainProportions":false,"height":6,"width":6,"x":177,"y":117.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"61F367B6-863C-457F-AE8E-C8C4488F9C35","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"B9446CE3-126A-465B-A39B-BBF227FCAC36","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7A701082-F797-47BD-9961-6A985102700D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"24391409-E529-43F9-B4A1-8B15BBA6A0EE","constrainProportions":false,"height":6,"width":6,"x":136,"y":145.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C81800E2-B2DC-4D94-B8B4-5777CE161794","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"092C4EE5-D86F-43AE-91A3-5CCDBA38AB42","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1541F396-AC11-4301-8CF9-185BA20D93E9","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5826A467-E571-4CF2-AC6A-0D8E7DC3FE3E","constrainProportions":false,"height":6,"width":6,"x":95,"y":171.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9838A04E-E095-43E4-97AC-6DA8EBA04D00","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0CD97C0E-ECBA-4B66-9FFA-44C562C658C2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A61F4D63-FD14-442B-A167-BFF07AA71EAC","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"75F23C4F-D458-4B26-8FB7-F1E57D5E9747","constrainProportions":false,"height":6,"width":6,"x":62,"y":194.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"359EF119-5BBD-4DDC-8741-00999848E30C","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"18A6EE10-E64D-44B7-8FCE-7FAFF197713E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8F97E748-BCC8-43E1-AABF-EE7120F39981","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"14BA0BD2-3DE6-48A7-9D87-D9E3E844D34A","constrainProportions":false,"height":201.1368185193012,"width":235.5530786822942,"x":500.3551043801187,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C907578-62FE-4286-92FD-A9AE6D2B32D7","blur":{"_class":"blur","do_objectID":"B585CF69-3B67-4EB4-87D4-9FECD80BF296","isEnabled":true,"center":"{0.5, 0.5}","motionAngle":0,"radius":0,"saturation":1,"type":0},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8781173291532199,"green":0.9020177868829258,"red":0.8773741857015379},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.601742563373453, 0.044482495869248261}","curveMode":4,"curveTo":"{0.61731349124038137, 0.045743675312867306}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.61731349124038137, 0.045743675312867306}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065909472367907673, 0.12222964302563009}","curveMode":3,"curveTo":"{0.27413570313475616, -0.055218422352361358}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15799748932231308, 0.04375326474766094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033187346193235406, 0.27227407936466363}","curveMode":3,"curveTo":"{0.098690286415103884, 0.11006805409412256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.055373481968495009, 0.21733418066656005}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0042108177111502198, 0.52895802169720196}","curveMode":3,"curveTo":"{0.0058426950600124899, 0.28898441449419499}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0029906887072845821, 0.35706074441075003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24264142799608651, 0.95567631464551694}","curveMode":3,"curveTo":"{-0.010152696123305041, 0.75675345197592547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13416079332022302, 0.87031326093883632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53782589777197232, 0.94925589006585798}","curveMode":3,"curveTo":"{0.34835257091038641, 0.94290195837280832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47240204041215794, 0.94706192045733484}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79308858183450115, 0.97316369017566151}","curveMode":3,"curveTo":"{0.59683838433616909, 1.0102595987755614}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65907700572762451, 0.99849503374606208}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94448960970743767, 0.672816066137916}","curveMode":3,"curveTo":"{0.90051520487820191, 0.86689705619268465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93643728992826247, 0.70835497112250223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95651588465816251, 0.55828766299642052}","curveMode":2,"curveTo":"{0.94270220087225498, 0.63504069272469055}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94917741873187544, 0.59906241230513246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9866057877309764, 0.3941964515057102}","curveMode":3,"curveTo":"{1.0132329522870529, 0.46137171809590255}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99713842753909798, 0.42076829641690949}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78845738402093601, 0.1465520378627975}","curveMode":3,"curveTo":"{0.90115793909548114, 0.23387716638310854}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86750202009481769, 0.20779914529210222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66498610590185148, 0.064087663829836675}","curveMode":4,"curveTo":"{0.72930675511762189, 0.13582720204464852}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.66498610590185148, 0.064087663829836675}"}]},{"_class":"oval","do_objectID":"C47D7E5B-15F4-4C20-9F4A-C344FAE7121F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"183E49F5-331B-4986-AAF7-783F46790C07","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E2E1CC19-427C-4E3E-B3E2-40F35F642F4D","constrainProportions":true,"height":4,"width":4,"x":602,"y":92.42777284227103},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"248BF6AE-28D5-41DE-8F20-B71D19126DE7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"8C2482F8-6326-44F9-9089-C4BA3FC767D3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"21941519-ED09-43F0-BADA-5D27F852A936","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"933A0EF1-851D-4620-B172-5DBF92C0EBB6","constrainProportions":false,"height":33,"width":67,"x":592,"y":64.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4FD6EBE-1D21-4229-BF90-4DDF1F272105","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"C0214DAC-9BE0-46E4-9146-F93C292FB978","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{26, 13}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"2A33CA19-7BBF-47E3-97B7-BB0067513DAE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F463CB05-2DE9-4FA0-8F39-6CAD75B5C7A1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"67BE4B92-0282-441C-A8EB-3360CD7339DF","constrainProportions":true,"height":4,"width":4,"x":545,"y":71.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF7FDDD7-E46F-460E-B9B4-65F886C53C3B","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"ED449E70-4F7F-478B-8B41-49ECA866E40F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"81EBD3F8-E543-4201-803A-0AA5FC7F2AD2","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3019D0E4-6F83-47F4-A4BA-DCB6641FE37E","constrainProportions":false,"height":33,"width":66,"x":535,"y":43.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w2 [7]","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3757D40E-F82A-4BAC-9084-22A7778E95FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A95EF3AB-376F-4049-ADD1-99E095D6A20B","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w2 [7]","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{12, 13}, {43, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"F9CA25E6-E744-4037-8C61-5D62ED3D9BF5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AA5A5E74-3EA3-4D4D-A617-DF37BA8993CF","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9C93EF2D-CCF6-4754-8624-EF91E4CC1F9E","constrainProportions":true,"height":4,"width":4,"x":682,"y":92.42777284227103},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AEDA43E-52DF-46EB-B7C0-89127112F71E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"1F40608C-5BAB-4EAA-BFDD-2E639C8D5C0A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9F7F0A45-E059-4D1D-81D1-E20FB19BD4C2","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FF7315BF-5C0A-4F91-90F9-ED35C1601CC6","constrainProportions":false,"height":33,"width":67,"x":672,"y":64.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w6 [8]","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"29BCDF29-F9ED-4DCB-8AE8-052CC253AB04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"EC015FC0-961A-4AB8-917D-3FD338648725","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w6 [8]","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{12, 13}, {43, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"7098A721-B985-440B-98D7-976702F7696E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BC3554AD-E870-419D-9E53-167C1D2F1380","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DD3140EC-E338-4220-991D-8A95247ED87C","constrainProportions":true,"height":4,"width":4,"x":512,"y":102.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99638311-A062-4AEA-91FB-AD5542CEEA31","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"22C7ECB1-3D59-4C0B-A173-874705CEE128","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"68F3C925-0CCA-4DAD-962B-E0D2515A0BE6","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2CA40843-CF50-4219-9943-0C8D90836082","constrainProportions":false,"height":33,"width":67,"x":502,"y":74.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w1 [5]","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFE15D4D-35D8-40F3-916B-B7C03825FCA3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"C1990A4E-3F99-4D03-B1F7-1A544EBFE87C","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w1 [5]","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 13}, {41, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"7D3AF797-A001-457B-96D9-7DF3E08DB991","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"186D0F85-0243-4E8D-AA98-97DD7138E5AA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E9459886-5C93-419D-8125-F832A31DD5F1","constrainProportions":true,"height":4,"width":4,"x":672,"y":142.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EDD5955E-5F7E-4582-BD05-EFAC14C4AF01","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E5E2B926-923B-4351-A367-D6793EE8E3FD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0F101512-2E35-4C27-83E5-E899D73CB922","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AD1D9AEF-5D73-4D2D-AE89-215A828B8D54","constrainProportions":false,"height":33,"width":67,"x":662,"y":114.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w5 [12]","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F61B9389-4ED7-4CE6-946E-D8D8148FE0CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"C875B973-ADAD-4FC3-B567-AAC3A01E802A","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w5 [12]","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 13}, {49, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"B97BACEA-BF77-4228-BCF3-21801CCAF3D4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5D54E147-95B5-4B63-B8EA-0A93FDA6C28D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D37A830F-B8B8-4639-B7F2-08822AFC6C77","constrainProportions":true,"height":4,"width":4,"x":622,"y":42.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7AED10F-94E3-407D-9A7D-3CBD4105B053","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E4272B62-D38B-4C1B-BEA3-8227B75A9000","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A292C66D-C97D-44BD-8D47-6C69C85550B5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B3593072-52E1-4740-912D-D69C1F16E7D3","constrainProportions":false,"height":33,"width":67,"x":612,"y":14.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w3 [10]","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC515A9A-F3A0-4485-9B85-05945176558A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D8F91DC0-30BA-42B9-AB9D-721A96684A5D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w3 [10]","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 13}, {49, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"45D0BE1E-8FDA-46DB-A861-754CF619C6D7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"72221749-BD97-4974-9B6B-5DE4EBE33375","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"55756C7C-FC51-4D27-8992-7C027A5BD84D","constrainProportions":true,"height":4,"width":4,"x":612,"y":162.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"64F02F5C-7452-484C-BC4A-ADEDBB99B88C","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"B3E34D87-1365-4652-9F23-2F64F2718F56","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FDA45F91-1EBF-4AD3-B432-667C562D158C","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F5E5AF12-1B3A-465C-AC99-05977A2CE015","constrainProportions":false,"height":33,"width":67,"x":609,"y":130.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w4 [20]","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BF85FA56-A597-4118-936E-AE8DB1229A4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"9C7896A5-33FF-43C4-A6DE-0ED9469A10B6","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w4 [20]","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 13}, {51, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"C6617041-7DFC-4017-BCF0-E7F90AB6204F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E70A8B21-EA4B-4800-A489-3286AB534E09","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"59899C47-A038-4985-AEAA-998563534F0B","constrainProportions":true,"height":4,"width":4,"x":400,"y":225.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8427F21F-D66D-46AB-9CA8-CFDEA9981714","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49322B8B-031E-428C-B470-FAF09BD5F734","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4C6FDCB7-B1CA-4218-9115-75FBFC5B30D4","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F62E2859-F3BA-44D8-88A5-EA422B29DEB2","constrainProportions":false,"height":33,"width":45,"x":378,"y":192.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"w’","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F21EDC40-01AD-4930-9B35-E740280FBB0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"DA27D287-9643-49F3-A1AC-6D01638F03EA","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"w’","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{12, 8}, {21, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"star","do_objectID":"44FBD099-193F-453A-8D9C-B98DB0267D61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BA20F3B7-7A28-4EB2-85D0-5CE0ADEA1774","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B2DAA28B-6DC3-443C-B950-3CA4ED680845","constrainProportions":false,"height":12,"width":10,"x":646,"y":188.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0CBE2374-0710-4B1C-928A-C40797D54567","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"text","do_objectID":"3879DA18-C191-4701-9961-75FCE338EF05","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A2A66DA7-A610-4ABF-BC6D-B734C272567A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"381B3F7F-5C97-4EFE-A9EA-B825A3C50BB3","constrainProportions":false,"height":30,"width":67,"x":627,"y":162.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"c","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6453A666-3660-4465-AF5B-108944E4590C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"8759BC31-9551-4094-B773-A4E9C275DD4D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":22}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"c","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":22}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{28, 12}, {11, 13}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"star","do_objectID":"02BB0A2E-E9F3-4A33-A1B8-2B0676D40173","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FBACAFC5-B143-4E8C-80B7-BFEBCDDC86E8","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0041E7BF-22F6-43AD-B3EB-8744AA2E4802","constrainProportions":false,"height":12,"width":10,"x":584,"y":209},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"351BDA6F-B224-471B-8F10-A3989C1D5FA9","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"9986EFE8-FC35-452E-8050-1D85AB19DC58","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FCDD089B-2C84-4E33-838D-CE3D128B91D5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"61002A1B-B855-44C3-B25B-E0DC323C4924","constrainProportions":false,"height":12,"width":10,"x":514,"y":208},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"599833B1-1935-4BD3-AF5E-C578B69624BA","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"AD4B9BB9-17BC-4C83-8961-752EA6053EB3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4C584C7D-1F24-4A1C-94FC-96DF56D6D010","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F0C81723-CDAE-46C9-9575-2CBFA8BACBB3","constrainProportions":false,"height":12,"width":10,"x":502,"y":229},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D07DDDF-E29E-4E39-87BD-1B8419C1B265","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"shapePath","do_objectID":"2A48BBFE-DB49-4190-9573-A31749D1CDDA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"307CBD6C-25B1-4A8F-A045-34C1951E6906","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EF7849D4-1412-43A1-88E5-B93686274BFD","constrainProportions":false,"height":68,"width":10,"x":604,"y":96.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AE4999C8-9D46-4F26-A0FC-C336CF75854F","borderOptions":{"_class":"borderOptions","do_objectID":"3D4639BB-75CA-49CE-BDF6-7E0FE570C7E3","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"CECDF3E9-B4BA-4367-950B-B4D40253D2AF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"741EC84E-47A9-49F6-A150-2D5A665A2428","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D3A3BAEC-56B0-4D55-8DEE-867A8ABE540E","constrainProportions":false,"height":21,"width":40,"x":572.875,"y":164.8388864211355},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA2A00CF-2BB8-4FCD-86EA-0BEA5AAF1259","borderOptions":{"_class":"borderOptions","do_objectID":"C456850C-651A-47F8-AB56-FF86E1359793","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0}","curveMode":1,"curveTo":"{0.99999999999999956, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0}","curveMode":1,"curveTo":"{0.99999999999999956, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0031250000000007105, 0.97023809523809446}"}]},{"_class":"shapePath","do_objectID":"FDA7151D-2D26-4433-92FE-687E0CC35C20","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"638C0B87-E388-4148-A916-503F1F4B6DC7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CB8AF23C-6372-492F-862A-8C911D83B4AA","constrainProportions":false,"height":33,"width":31,"x":471.375,"y":193},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37BFBE6B-7DF3-4ADF-8476-D2E145D77E32","borderOptions":{"_class":"borderOptions","do_objectID":"92ED901F-1330-4C5A-9E0B-03E5D2798D89","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90322580645161232, -0.15151515151515138}","curveMode":1,"curveTo":"{0.90322580645161232, -0.15151515151515138}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98790322580645196, 0.021632921852591469}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90322580645161232, -0.15151515151515138}","curveMode":1,"curveTo":"{0.90322580645161232, -0.15151515151515138}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0040322580645170457, 0.98265978309912083}"}]},{"_class":"shapePath","do_objectID":"9ECDF941-3C4C-4780-8FCE-9C8384DF56B8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8809AF62-953C-4572-B707-6CEBBD6AD35D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3E65D196-826E-4FFC-B84A-9336A14D8986","constrainProportions":false,"height":7,"width":66,"x":405.75,"y":224.3569432105677},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DBEA08C7-B444-4B3A-B351-2F7CEDA11C2A","borderOptions":{"_class":"borderOptions","do_objectID":"CB05FFA2-0645-41FF-8E90-704D91CA2F06","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92424242424242431, -0.42857142857142855}","curveMode":1,"curveTo":"{0.92424242424242431, -0.42857142857142855}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9962121212121211, 0.007638800754840247}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92424242424242431, -0.42857142857142855}","curveMode":1,"curveTo":"{0.92424242424242431, -0.42857142857142855}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011363636363636364, 0.94900811277603547}"}]},{"_class":"shapePath","do_objectID":"570DA463-EE8D-49E0-8BEA-81E225D9621A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0DAEB991-ABBA-4697-BCA3-A2A7A307B037","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BA9898F1-D15A-4C44-966F-8429AEDE1125","constrainProportions":false,"height":7,"width":71,"x":501.875,"y":185.625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BBB3B96F-2B6F-4E76-A624-236ED982CC68","borderOptions":{"_class":"borderOptions","do_objectID":"B44530FD-F619-4AF3-AE6C-5718CB782616","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0017605633802819654, 0.97182469175299957}"}]},{"_class":"shapePath","do_objectID":"8090EDD8-CD77-4A6C-A2DE-E3B1D81F58EF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1230A69F-A2DD-48D5-BECD-4B8CB1BD7B3F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5DA95F7E-E400-41DF-B701-2E31C54F858D","constrainProportions":false,"height":22,"width":30,"x":616,"y":167.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28ECFF2F-F699-44C0-92D7-8BBF0E0622F6","borderOptions":{"_class":"borderOptions","do_objectID":"433BD2E1-59ED-4404-BAE3-B3C783D11FA4","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98333333333333428, 1}"}]},{"_class":"shapePath","do_objectID":"80314001-EE50-4134-BF3B-A1354D409D80","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E9A0ED5E-5665-40CB-949F-9692491FC65A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"448A1682-E0DC-4E11-97CB-93CCC1E28918","constrainProportions":false,"height":25,"width":12,"x":574,"y":185.7138864211355},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"61490DF6-98C5-48F5-B510-77BC789E32CF","borderOptions":{"_class":"borderOptions","do_objectID":"D8FE954D-19BD-4527-A124-027DB03628CE","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.97711091369084002}"}]},{"_class":"shapePath","do_objectID":"F0E754B1-F77F-4768-9A41-2905B68F2712","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F1FB64B3-353A-4195-9CE0-A9D13E9AB2E7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"88A889A8-4987-4FCE-A231-6AE4856B4587","constrainProportions":false,"height":16,"width":12,"x":502.6875,"y":193.7138864211356},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C50E325F-7B92-49DF-A9FD-5B609C10601C","borderOptions":{"_class":"borderOptions","do_objectID":"2E242551-2A1C-4609-9F86-4A804EDFC9CA","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.4432899320127035e-15, -2.2204460492503123e-16}","curveMode":1,"curveTo":"{-1.4432899320127035e-15, -2.2204460492503123e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-1.4432899320127035e-15, -2.2204460492503123e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.4432899320127035e-15, -2.2204460492503123e-16}","curveMode":1,"curveTo":"{-1.4432899320127035e-15, -2.2204460492503123e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.94270833333334036, 0.95086790132096688}"}]},{"_class":"shapePath","do_objectID":"70383952-CDDE-4735-8985-EAFB505ACF5F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4F523467-5B71-4DFB-9EE7-D85C63CF422D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AE122232-E784-4F97-86ED-C8F798A47D91","constrainProportions":false,"height":8,"width":25,"x":476,"y":225.8208296317032},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D73F117-9D6A-430B-A1EE-A8C4A6F4B2D3","borderOptions":{"_class":"borderOptions","do_objectID":"212A1268-C440-4054-94A0-2909019703E7","isEnabled":false,"dashPattern":[3],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.005889698756778423,"green":0.005889698756778423,"red":0.9872906449912251},"fillType":0,"position":0,"thickness":2}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.9317880628477716e-16, -1.3322676295501878e-15}","curveMode":1,"curveTo":"{-1.9317880628477716e-16, -1.3322676295501878e-15}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-1.9317880628477716e-16, -1.3322676295501878e-15}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.9317880628477716e-16, -1.3322676295501878e-15}","curveMode":1,"curveTo":"{-1.9317880628477716e-16, -1.3322676295501878e-15}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97420417520475056, 0.89739629603709403}"}]},{"_class":"shapePath","do_objectID":"239C5CFA-0B63-4D34-8919-9762CDA7A753","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F3BF6855-9A1E-421B-8E5F-465F14786C3E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A2CB98E4-BD45-4F17-9053-2C2916AECDE2","constrainProportions":false,"height":130,"width":196,"x":406,"y":96.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AAC4CE7F-B271-4A20-AA9D-CEA439A767F2","borderOptions":{"_class":"borderOptions","do_objectID":"ABE230BA-1F65-4F59-A44B-46E4036701B9","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03137254901960786,"green":0.6627450980392157,"red":0.007843137254901926},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025510204081633514, 0.9967094396748386}"}]},{"_class":"rectangle","do_objectID":"78B331D1-1E9F-4AB5-8731-3757A6B32EC5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C2C4BBA8-90DF-416B-8A15-4346F51FEED5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"17DDEC5E-BDFE-459E-BCAD-C0D2E86E8AE8","constrainProportions":false,"height":6,"width":6,"x":561,"y":118.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BF2A20C8-3507-4607-8FDA-3CBE029C0D1A","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"3503AC81-431B-496D-8F8E-EABF445C551A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"79F248B6-978D-46C0-AADC-61D031EA4C4D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"08FA98B2-AF46-4A8F-BD72-1695B227BB3E","constrainProportions":false,"height":6,"width":6,"x":520,"y":146.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BCA5F953-B5C1-4D7B-998D-BEA6021244E4","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"FBCEA4DB-DAA4-4B07-96CF-60E5344668C3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4E5ECF45-0F59-49AF-9A23-5B6900A81322","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"751DB746-1279-48EC-98FE-CBA8C9384E7A","constrainProportions":false,"height":6,"width":6,"x":479,"y":172.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5EC76652-91EE-412A-A778-EA04E9219CE0","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"69ADFA14-6C38-4355-8BB9-39E38015ACEA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"40897C66-2BA8-4F60-B9B7-E9C81BCFB1AF","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AFD36B15-EF23-4919-803C-0449CD25E1D6","constrainProportions":false,"height":6,"width":6,"x":446,"y":195.427772842271},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8C1A4917-7C57-4126-8C76-C127F725D6A7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true}]},{"_class":"oval","do_objectID":"03E533BC-9A72-477B-B428-949558F8AA62","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":220,"width":258,"x":571,"y":171},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":false,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[156]}}

==> figures/pages/87AC003E-2587-407E-B95D-F47B9081AD47.json <==
{"_class":"page","do_objectID":"87AC003E-2587-407E-B95D-F47B9081AD47","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"5030ED1B-ADD6-4E65-AEA1-D216EB1E51A1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":188,"width":327,"x":643,"y":238},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"text","do_objectID":"4D8D26E4-AE3E-4BFB-B391-A320C3948AFF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7C84F012-B2CD-409B-A17A-8C4C8C19ADDB","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B2EF2372-E3FF-4558-B186-E35FFFE6A0A4","constrainProportions":false,"height":25,"width":74,"x":187,"y":36},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"decent","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"53DF2849-A023-4735-A90F-2B4FFB64106F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"25EBFB18-4A5B-43CF-B77C-355C108CB365","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"decent","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 5}, {57, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"82301174-102B-4E07-AE84-6BBA79443EA7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7131FCC8-2B0F-4913-963A-F042DC22736F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F8D41770-E102-46F7-831D-6AD3D5653F64","constrainProportions":false,"height":25,"width":52,"x":242,"y":123},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"nice","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16BDE40C-4282-430E-B44E-D513901B102D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"531C3A90-18CF-4ADB-A157-632C144A1304","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"nice","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 6}, {33, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"8DC50789-CF4F-468C-AF37-BFFCEF61BF0A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A8DAB12B-B7B4-4FFD-AF6A-42FFD7A87347","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D7E79DE7-F3E5-4A0A-A430-8AAC51196A60","constrainProportions":false,"height":25,"width":58,"x":44,"y":36},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"club","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA835F13-99D4-4621-9FB4-8AE846C3B3D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"DC63050C-83D4-4DE1-BC9F-EF82DFF4E5E7","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"club","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{12, 5}, {34, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"1CDC9F7D-6BEE-4934-8DEB-DE7AE874B09C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F98B7E10-CA6F-4CD0-B685-48E222C18FFE","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D2CACD56-37E6-4A1A-AA73-85591A3730CD","constrainProportions":false,"height":25,"width":58,"x":108,"y":49},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"okay","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2C053CD-5FB8-489A-B278-C5C57F27C88F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"C462EC5F-60BB-4DF2-9570-79C292DA11C2","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"okay","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 5}, {38, 21}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"8F9E3D9B-1C5B-42B2-B612-3562C0D8E776","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9D660407-FB03-4DC9-AD30-06E8EF18E7D3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"48695C04-8503-4AFC-A848-F465AED05FD1","constrainProportions":false,"height":25,"width":58,"x":162,"y":137},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"smart","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"409D0F7B-61E6-4696-97C5-72D64B74A4F5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A9AC57F0-FBD1-4954-8A2F-F447E6B08DA2","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"smart","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 7}, {50, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"A11FE884-F53E-4B56-A473-EABAE1819294","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DC0D2048-23AE-483B-B3DE-01CC612DAFBD","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"40F4CB30-509C-4786-9D58-6F9BE33C30A1","constrainProportions":false,"height":25,"width":58,"x":119,"y":163},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"home","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"59116AF2-0AD9-45CA-A98D-1E688C2359E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"DAE19F5F-125F-40D6-9705-C10576B2D7B7","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"home","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 5}, {43, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"08EAD1F7-8C69-4D88-89F1-DF8D8ECB56BD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D7602824-CDB3-47B2-85FD-A44AEA5ABD9A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FD737CA1-EDFE-434E-B121-A4811E4B4959","constrainProportions":false,"height":25,"width":58,"x":51,"y":160},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"dull","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BF767CB2-34AD-4986-B294-88FB60E0EBEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"7F1B62F5-C349-4EAE-9E6D-6E9449FE576D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"dull","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{15, 5}, {28, 16}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"1168CBDD-042A-4B6B-829C-9DB69799B145","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7A0CF1BD-13EE-4B9B-9FF9-3EE8BD8702B3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"47AA92C7-72E2-4E56-886F-0F4FBAF70AED","constrainProportions":false,"height":28,"width":52,"x":0,"y":105},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<pad>","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C86202BC-E7DE-4C4A-9528-98FEB1BE030B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1C019D03-DA71-4EE4-98DA-9E0847113621","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"<pad>","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 5}, {44, 21}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"shapePath","do_objectID":"9A23047C-281C-4177-8188-BCB0E595D312","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3178A788-3E6C-4B7A-8C2E-0FC19260F422","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"31E3B4FB-41DA-4A99-8B31-1F4D7B3DBD78","constrainProportions":false,"height":41,"width":212,"x":48,"y":93},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1D1B63C9-0D37-4AAC-A064-4F301D67DFE3","borderOptions":{"_class":"borderOptions","do_objectID":"58BD12CE-45E1-4269-895C-CB89078B269D","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03137254901960786,"green":0.6627450980392157,"red":0.007843137254901926},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.61394402749526333, -2.0203252032520345}","curveMode":1,"curveTo":"{-0.61394402749526333, -2.0203252032520345}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999811, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.61394402749526333, -2.0203252032520345}","curveMode":1,"curveTo":"{-0.61394402749526333, -2.0203252032520345}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023584905660380961, 1}"}]},{"_class":"oval","do_objectID":"7FC54756-A2B0-4ED1-B4F5-FD03F73434F7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"098D076C-A0CA-41C5-9AA1-CEE3A090F49A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"467518CE-60E3-417B-8A17-FBB84220E1F1","constrainProportions":true,"height":4,"width":4,"x":260,"y":91},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9D0A9A3-2A0D-4A7C-BCB0-832063946802","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"rectangle","do_objectID":"EED52B6C-3861-4283-88B9-988F84D4E88D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"84546708-CEF8-4D76-8049-0B7C2EAD3E24","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"710CA9DF-825F-40B5-BE8A-D7FC2238CF3A","constrainProportions":false,"height":27,"width":56,"x":264,"y":78},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB931BC9-FB5A-4DA1-AF33-EDDE00E5BB9A","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.2886335771592757,"green":0.3467885468554938,"red":0.8647323829540308},"fillType":0,"position":1,"thickness":1}],"contextSettings":{"_class":"graphicsContextSettings","do_objectID":"6C63D44D-9CC5-4AD2-BEC5-2484BD48F4CF","blendMode":0,"opacity":0.6156731100643382},"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.4872632642576492,"green":0.4872632642576492,"red":0.9534239838088768},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"oval","do_objectID":"2E402D67-C300-4903-865E-A50913AF8DD1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"35710D50-2529-4F6F-A842-A91460DDDCC9","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DB2E19EA-7175-4149-B970-FB6EDC68155F","constrainProportions":true,"height":4,"width":4,"x":199,"y":59},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F9C3591-2FDC-4038-9D91-F6B9BE8521BD","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A9D84967-5F6A-4114-80BE-7F8ADD2E3AF5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0695AB40-7E97-4E09-98A0-B2C7EE6A3444","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B7BE8AF7-84A6-4B8E-AC7D-E8D0A30B8E30","constrainProportions":true,"height":4,"width":4,"x":140,"y":75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2522C89-E4D8-480E-9DC4-52D819213C02","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"876F076A-A3D4-4731-B85F-B75AD347BA5A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7AEA03FC-DE7E-44BF-BD38-608CA582EEBB","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"332B26B4-B147-44B5-B0A8-AE473F730BB7","constrainProportions":true,"height":4,"width":4,"x":80,"y":62},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5A2D4D8-07AB-4AF8-9D39-D294AC05C4DE","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C7FBCF23-65C7-4FB8-9306-F83734798A73","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C50E19B5-1018-42A1-BEE8-715CE7D2C440","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"85A5A754-32F9-42A7-8219-6FA416AEC01C","constrainProportions":true,"height":4,"width":4,"x":73,"y":159},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2ABF1B0-AEF2-4941-AE2D-8F94736BEE1B","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CE60FA7A-DDB3-42DE-BAA0-F27542C29FAD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"469F23A5-7E4A-4B35-AE09-881D30C4F7B7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5A339A3D-8048-41EE-AE70-DF6C18D99D31","constrainProportions":true,"height":4,"width":4,"x":42,"y":132},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"73043043-DCDF-4A5A-B3CD-58B2DA861AC6","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2A30A8AE-1055-4599-8A98-ED578361E8C5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BB5329F3-4DAD-43E7-ADDA-E3C37F6098F7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"25313EBD-A55C-418E-BF66-291B92815293","constrainProportions":true,"height":4,"width":4,"x":122,"y":171},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB2E76-580D-4D52-87B2-A155291F09E0","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"65D328EC-6A69-4214-AA2A-802B60FB437F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BDB6D45D-56F1-4F84-8C56-948DA88A4579","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3E31BF09-453A-4DC5-8D61-4E5C12B28E77","constrainProportions":true,"height":4,"width":4,"x":169,"y":140},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAAE70B6-B74B-40BA-BDAD-2D6D5FFBCD23","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99E3936A-37B0-4610-BE61-7B169265744C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C9169F80-EBDC-4A36-8F3D-C0D6BEE72777","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7978DBB9-9C81-4CD1-8905-A0212E62C49E","constrainProportions":true,"height":4,"width":4,"x":243,"y":132},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CAFB7816-3DE0-46EB-B7BE-35FA4171DA28","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"rectangle","do_objectID":"240F6B2D-2168-4F2B-B8ED-E26EF415E744","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"35A6F38D-0E34-401B-A18C-1713C4FA9AA7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4B1A40C6-AD26-442E-8720-D36E6E9131FB","constrainProportions":false,"height":5,"width":5,"x":225,"y":97},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"199E18F3-AD22-41C9-AC66-734ED09020A7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"7E286947-FD0E-4B69-B66F-2FF89502128C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B93661D5-D6A3-49E2-9F0B-D7267C0FA5C8","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"52C93129-A45C-4941-AABC-35E3B2CC35B2","constrainProportions":false,"height":5,"width":5,"x":186,"y":104},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4FE0C219-7149-4A2E-8750-09C46ECF13EF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"583BF819-4FAD-4F71-8D53-2DCF70E44387","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BDAE2E3F-290C-4EFB-B924-1A65E9BCC295","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"11D2573C-B27D-4B80-9217-A7E927D021E6","constrainProportions":false,"height":5,"width":5,"x":148,"y":112},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"59A5EC2B-A5A7-4796-9F10-595BEC8A539D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"77251E88-91C8-432E-9E94-A7FE5670D2AD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DE4A2222-2EF7-4993-833A-D8341FC990F6","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EB2E4933-3800-4909-A30E-72ADD2EB88E4","constrainProportions":false,"height":5,"width":5,"x":117,"y":118},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DA413E8-474B-4910-A8F1-F69221768C3C","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"FCF7DB29-D8B1-49F0-8E6A-E8B5D43935BA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"97853099-1E4B-43EE-8C6E-57540C7489DC","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9A7A3958-96AF-4578-9BDD-988DD7E070A9","constrainProportions":false,"height":5,"width":5,"x":82,"y":124},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"65161F9D-AA30-4902-BFF2-32E66FF33888","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.03186975438655774,"green":0.663808960845505,"red":0.009340297951993138},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"star","do_objectID":"EC36D00E-01D4-4DC8-94B5-82394DEF3E7D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A80743FB-FE45-4573-A4C3-B460D8CE07CB","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"975F859D-971E-49F3-9790-32634EC81AA3","constrainProportions":false,"height":10,"width":9,"x":189,"y":63},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5163C130-FA4A-4826-99A7-5B69A7C8E0BF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"30B713B3-5D8C-4270-A898-C7BD0505AB26","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"72BECA47-6BC0-41A3-8D7B-909F3589DD6A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2E3B71EF-5693-49B4-8EA8-594D13226AA3","constrainProportions":false,"height":10,"width":9,"x":146,"y":80},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CCEFADB2-A88C-49AA-B410-83BD76F7A262","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"8C9691DB-EC52-48E8-9694-877574CC24A7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7ACF0A94-56C3-430C-9BB8-4BCDCB99FF05","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"90CFA3C5-5539-405A-B9EF-AB78E241AE7E","constrainProportions":false,"height":10,"width":9,"x":156,"y":132},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F87C520-8AB8-413F-83D4-5CA5AF210719","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"4828E62A-94AF-4618-B1E2-785AB8D64BD5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C5091ED9-8CAF-4EF0-A7A1-C4859665FFE5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F029C997-D33F-440F-BA51-DF9786016707","constrainProportions":false,"height":10,"width":9,"x":71,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"269A20B2-3681-40EB-9218-57BE09BC9201","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"star","do_objectID":"22735EFB-3A84-403A-9C2E-04A0F1A29641","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F9CC67D5-1252-43D8-A332-30E729256EFC","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"108EE395-EFB4-4834-8761-53B4A92EE17B","constrainProportions":false,"height":10,"width":9,"x":128,"y":157},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A424F208-60C7-485C-91AC-A090EE5BBD24","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.004450504954268242,"green":0.1072056522947131,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}],"numberOfPoints":5,"radius":0.5},{"_class":"shapePath","do_objectID":"51905944-29CE-46D9-8F71-B5AA5A40F769","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0BB469B1-B2C4-40EB-8CB8-DFF79AE9B300","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4B5B68F8-935D-4A78-880B-DDC54CC5EFFB","constrainProportions":false,"height":21,"width":63,"x":197,"y":69},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2EC076B-FEA2-4CCB-BF6A-0AB8DAF8C860","borderOptions":{"_class":"borderOptions","do_objectID":"FF00E35B-8A94-4365-B59A-83121A1D3A98","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.3888888888889053, -2.8400000000000039}","curveMode":1,"curveTo":"{-4.3888888888889053, -2.8400000000000039}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.000000000000002, 1.0000000000000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.3888888888889053, -2.8400000000000039}","curveMode":1,"curveTo":"{-4.3888888888889053, -2.8400000000000039}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.022889086309159978}"}]},{"_class":"shapePath","do_objectID":"30F07475-7D13-41E1-8156-42A323EC165D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5C655F02-AFDC-4788-BD0A-4827F113FFD3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A19EAFAF-6D64-4260-A759-FF9BF1BDB69C","constrainProportions":false,"height":13,"width":33,"x":156,"y":69},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3250C422-56DD-4F1A-9581-6C58B4D87A3C","borderOptions":{"_class":"borderOptions","do_objectID":"BAC38E77-99EC-4321-AC81-1E05622FF4D4","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.8876244665718431, -11.999999999999996}","curveMode":1,"curveTo":"{-6.8876244665718431, -11.999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.035764197358062688}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.8876244665718431, -11.999999999999996}","curveMode":1,"curveTo":"{-6.8876244665718431, -11.999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0128022759601716, 0.99999999999999978}"}]},{"_class":"shapePath","do_objectID":"20629AE6-0E8F-43CD-8FBA-2E4B7BE5BE7E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"807302C2-A216-4017-8EC1-5D1CBB6B9DF3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"51D1E10E-5783-462E-9B99-06262065E17F","constrainProportions":false,"height":12,"width":23,"x":48,"y":136.8395851841484},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BCEE4BE2-0F0A-4C6C-8D65-326E367B720E","borderOptions":{"_class":"borderOptions","do_objectID":"9EC1F470-D561-4CD1-9F52-BA19E2B2DFA6","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.1871455576559726, -17.583333333333339}","curveMode":1,"curveTo":"{-2.1871455576559726, -17.583333333333339}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.93003456798763295}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.1871455576559726, -17.583333333333339}","curveMode":1,"curveTo":"{-2.1871455576559726, -17.583333333333339}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.021739130434777668, 0.013367901320966286}"}]},{"_class":"shapePath","do_objectID":"CB72D7C5-D1FE-47AC-9965-EB0AB0D9ADF6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8B535596-E857-42B5-BB0A-04CFA54C36DD","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B9DA0AAD-F09B-4AD6-985C-F510BA13218E","constrainProportions":false,"height":8,"width":47,"x":80,"y":152.5555555555555},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7D3AE116-0758-4C75-82BA-6232D37AEA97","borderOptions":{"_class":"borderOptions","do_objectID":"F8510A15-012F-48D9-A064-FD1D6A13D41E","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.2592592592592591, -37.88888888888885}","curveMode":1,"curveTo":"{-2.2592592592592591, -37.88888888888885}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000009, 0.95246968419210276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.2592592592592591, -37.88888888888885}","curveMode":1,"curveTo":"{-2.2592592592592591, -37.88888888888885}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.063580795303223317}"}]},{"_class":"shapePath","do_objectID":"B8D52F3A-2161-4875-BAAA-027FD0D72F35","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C0F430F9-2D32-4FBE-9D0B-7D973A0F6361","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FDE3397D-BE57-4362-8273-29D2FBC5EBAD","constrainProportions":false,"height":43,"width":10,"x":151,"y":89},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3990F33-EA07-4AB0-9A37-8EF221AB70A6","borderOptions":{"_class":"borderOptions","do_objectID":"B1536EAB-5581-4521-817B-4CC9DDBA14BF","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-35.818181818181863, -4.3921568627451002}","curveMode":1,"curveTo":"{-35.818181818181863, -4.3921568627451002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-5.1070259132757201e-15, 0.011220140347627527}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-35.818181818181863, -4.3921568627451002}","curveMode":1,"curveTo":"{-35.818181818181863, -4.3921568627451002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99161229721037247}"}]},{"_class":"shapePath","do_objectID":"065EAD21-FFB0-4A66-9E18-38A63AC9DD4E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5C7B5F9D-321E-43DD-95C0-5411A8A7AD87","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6AA84F74-987E-4FE6-9B7E-9A282A0A3964","constrainProportions":false,"height":19,"width":19,"x":137,"y":140},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10B80C1F-F092-4475-9AF2-5871CF29E242","borderOptions":{"_class":"borderOptions","do_objectID":"991B09AF-F673-4EF7-A955-D1081CE473F6","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9792157601619113,"green":0,"red":0.1573541387704183},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-17.323586744639407, -15.43935926773454}","curveMode":1,"curveTo":"{-17.323586744639407, -15.43935926773454}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-17.323586744639407, -15.43935926773454}","curveMode":1,"curveTo":"{-17.323586744639407, -15.43935926773454}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.97368421052631504}"}]},{"_class":"rectangle","do_objectID":"85C9C07F-ADB4-4F4A-B4CE-C4268B0F5479","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":58,"x":252,"y":5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.2886335771592757,"green":0.3467885468554938,"red":0.8647323829540308},"fillType":0,"position":1,"thickness":1}],"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6156731100643382},"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.4872632642576492,"green":0.4872632642576492,"red":0.9534239838088768},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4B775188-271E-4C59-9F55-365D78A3C457","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"40455FF8-E505-4DB4-9166-4998A266E2F1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"55704814-EE4C-4CBF-A062-F25429600F27","constrainProportions":false,"height":39,"width":320,"x":7,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input: the movie was","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3673A668-85B7-4A41-9A43-DEAEE5CF3686","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"8D9A9AD3-92DE-47E1-B9FD-6F8ABB916E49","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Input: the movie was good !","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":5,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 7}, {303, 26}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"text","do_objectID":"A030D43D-3F38-486F-9D37-ADB8AFDF3F07","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"57A6DCBB-CDFC-46C7-AC16-F8B06033F7D5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9FECB2D9-45D1-40CD-8FBF-E22E6115C7F9","constrainProportions":false,"height":25,"width":65,"x":260,"y":77},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"good","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D626B65-2113-486B-9A5C-EEFD6D2C429B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"0A3CEEA3-4E36-4744-B6AB-3FDE059B05D0","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"good","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"ComicSansMS","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 5}, {39, 20}}","lineSpacingBehaviour":2,"textBehaviour":1}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/A1906D7D-9F7B-4D23-AD30-9533EE781392.json <==
{"_class":"page","do_objectID":"A1906D7D-9F7B-4D23-AD30-9533EE781392","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"E4EF372F-C347-4CAF-B93F-BC3626654458","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":384,"width":593,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"human_eval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"AFD34D23-9406-4BCF-9520-D6DA8C71E937","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":330,"width":574,"x":17,"y":19},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"3BF27EEE-280D-4464-88F7-B98C654F86C4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":506,"x":51,"y":37},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"78F80F40-3A8E-4392-A55B-85E7FB1C532F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234,"width":1,"x":0,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"1740EE53-3027-418C-9C7C-A970DA94EAC1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234,"width":1,"x":126,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"5AB6FA9E-9473-4FB9-A17F-344D6971D3CB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234,"width":1,"x":253,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"D2A4858B-85DC-45EC-A31A-0BA9F6597A93","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234,"width":1,"x":379,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"6CB19427-18F1-4B3A-BAB3-B8DEEE1CBBAB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234,"width":1,"x":505,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"E231222A-245A-4470-B475-64159EA29DA3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":505,"x":0.5,"y":234},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"}]},{"_class":"group","do_objectID":"69652006-6390-4D53-80F1-E84B86A375BF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":348,"x":0,"y":34},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"607D60E5-BC17-443E-BE59-6297658FD274","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":347.8,"x":0.2000000000000028,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0859271751587138e-17, 0}","curveMode":1,"curveTo":"{4.0859271751587138e-17, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.0859271751587138e-17, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 1}","curveMode":1,"curveTo":"{1.0000000000000002, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0859271751587138e-17, 1}","curveMode":1,"curveTo":"{4.0859271751587138e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.0859271751587138e-17, 1}"}]},{"_class":"shapeGroup","do_objectID":"4B11B830-3518-4459-BA39-1FA831B54054","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":349,"x":-1,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"02FD24A2-33A6-46CE-AF80-A6456C61DAE3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":349,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045454545454545456}","curveMode":1,"curveTo":"{0, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0028653295128939827, 0}","curveMode":1,"curveTo":"{0.0028653295128939827, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0028653295128939827, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140401146131807, 0}","curveMode":1,"curveTo":"{0.99140401146131807, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140401146131807, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140401146131807, 0.045454545454545456}","curveMode":1,"curveTo":"{0.99140401146131807, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140401146131807, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99615180515759316, 0}","curveMode":4,"curveTo":"{0.99140401146131807, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99140401146131807, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":4,"curveTo":"{1, 0.061051818181818422}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99713467048710602, 0.13636363636363635}","curveMode":1,"curveTo":"{0.99713467048710602, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99713467048710602, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":1,"curveTo":"{1, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.86363636363636365}","curveMode":1,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99713467048710602, 0.86363636363636365}","curveMode":1,"curveTo":"{0.99713467048710602, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99713467048710602, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.93894727272727219}","curveMode":4,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140401146131807, 1}","curveMode":4,"curveTo":"{0.99615180515759316, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99140401146131807, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140401146131807, 0.95454545454545459}","curveMode":1,"curveTo":"{0.99140401146131807, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140401146131807, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140401146131807, 1}","curveMode":1,"curveTo":"{0.99140401146131807, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140401146131807, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0028653295128939827, 1}","curveMode":1,"curveTo":"{0.0028653295128939827, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0028653295128939827, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"}]},{"_class":"shapePath","do_objectID":"15659424-EAE2-4E13-A841-F993C1AE69D3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":346,"x":1,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0028901734104046241, 1}","curveMode":1,"curveTo":"{0.0028901734104046241, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0028901734104046241, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94999999999999996}","curveMode":1,"curveTo":"{0, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99710982658959535, 0.94999999999999996}","curveMode":1,"curveTo":"{0.99710982658959535, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99710982658959535, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99870635838150301, 0.94999999999999996}","curveMode":4,"curveTo":"{0.99710982658959535, 0.94999999999999996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99710982658959535, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":4,"curveTo":"{1, 0.9276155000000017}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":1,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":1,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.072384500000001142}","curveMode":4,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99710982658959535, 0.050000000000000003}","curveMode":4,"curveTo":"{0.99870635838150301, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99710982658959535, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99710982658959535, 0.050000000000000003}","curveMode":1,"curveTo":"{0.99710982658959535, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99710982658959535, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.050000000000000003}","curveMode":1,"curveTo":"{0, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0028901734104046241, 0}","curveMode":1,"curveTo":"{0.0028901734104046241, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0028901734104046241, 0}"}]}],"windingRule":1}]},{"_class":"shapePath","do_objectID":"F28B528B-5711-4DA5-AAA7-7E0D8DE1558A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234.84348,"width":505.6000000000001,"x":0.2000000000000028,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"F4D4E665-6275-4BCD-91E7-BE5780729C59","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":347,"x":0,"y":35},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99741953890489932, 0}","curveMode":4,"curveTo":"{0.99423631123919309, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99423631123919309, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":4,"curveTo":"{1, 0.04477150000000165}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.95522850000000115}","curveMode":4,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99423631123919309, 1}","curveMode":4,"curveTo":"{0.99741953890489932, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99423631123919309, 1}"}]},{"_class":"shapeGroup","do_objectID":"36C5433A-54D9-4F72-A117-036B3C6ABDC6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":343,"x":-1,"y":134},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"27F0BB58-34E8-459B-8EDA-F19D179ED91F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":343,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045454545454545456}","curveMode":1,"curveTo":"{0, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029154518950437317, 0}","curveMode":1,"curveTo":"{0.0029154518950437317, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0029154518950437317, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99125364431486884, 0}","curveMode":1,"curveTo":"{0.99125364431486884, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99125364431486884, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99125364431486884, 0.045454545454545456}","curveMode":1,"curveTo":"{0.99125364431486884, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99125364431486884, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99608448979591846, 0}","curveMode":4,"curveTo":"{0.99125364431486884, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99125364431486884, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":4,"curveTo":"{1, 0.061051818181818422}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99708454810495628, 0.13636363636363635}","curveMode":1,"curveTo":"{0.99708454810495628, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99708454810495628, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":1,"curveTo":"{1, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.86363636363636365}","curveMode":1,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99708454810495628, 0.86363636363636365}","curveMode":1,"curveTo":"{0.99708454810495628, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99708454810495628, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.93894818181818285}","curveMode":4,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99125364431486884, 1}","curveMode":4,"curveTo":"{0.99608448979591846, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99125364431486884, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99125364431486884, 0.95454545454545459}","curveMode":1,"curveTo":"{0.99125364431486884, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99125364431486884, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99125364431486884, 1}","curveMode":1,"curveTo":"{0.99125364431486884, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99125364431486884, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029154518950437317, 1}","curveMode":1,"curveTo":"{0.0029154518950437317, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0029154518950437317, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"}]},{"_class":"shapePath","do_objectID":"3CFBEBEF-BF4A-48A9-87C3-80C03C87956D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":340,"x":1,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029411764705882353, 1}","curveMode":1,"curveTo":"{0.0029411764705882353, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0029411764705882353, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94999999999999996}","curveMode":1,"curveTo":"{0, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99705882352941178, 0.94999999999999996}","curveMode":1,"curveTo":"{0.99705882352941178, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99705882352941178, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99868352941176486, 0.94999999999999996}","curveMode":4,"curveTo":"{0.99705882352941178, 0.94999999999999996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99705882352941178, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":4,"curveTo":"{1, 0.92761600000000044}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":1,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":1,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.072384000000000975}","curveMode":4,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99705882352941178, 0.050000000000000003}","curveMode":4,"curveTo":"{0.99868352941176486, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99705882352941178, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99705882352941178, 0.050000000000000003}","curveMode":1,"curveTo":"{0.99705882352941178, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99705882352941178, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.050000000000000003}","curveMode":1,"curveTo":"{0, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029411764705882353, 0}","curveMode":1,"curveTo":"{0.0029411764705882353, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0029411764705882353, 0}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"9DF95A4B-686F-47F8-8F5B-84DD2E26A9FF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":341,"x":0,"y":135},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99737413489736082, 0}","curveMode":4,"curveTo":"{0.99413489736070382, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99413489736070382, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":4,"curveTo":"{1, 0.044771500000000228}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.95522850000000115}","curveMode":4,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99413489736070382, 1}","curveMode":4,"curveTo":"{0.99737413489736082, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99413489736070382, 1}"}]}]},{"_class":"group","do_objectID":"9DECC152-4D4B-4925-BB71-B385539B144B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":506,"x":51,"y":37},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C700E0E5-AF65-4D1A-B569-B62DAEA1CE98","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":279,"x":0,"y":56},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2050EA06-D093-4720-81DB-BF84CAD6F893","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":278.8,"x":0.2000000000000028,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{5.0971501847926848e-17, 0}","curveMode":1,"curveTo":"{5.0971501847926848e-17, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.0971501847926848e-17, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 1}","curveMode":1,"curveTo":"{1.0000000000000002, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{5.0971501847926848e-17, 1}","curveMode":1,"curveTo":"{5.0971501847926848e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.0971501847926848e-17, 1}"}]},{"_class":"shapeGroup","do_objectID":"EDF22CBF-8B63-441D-9E82-7FF9433AF0C9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":280.00003,"x":-1.000029999999995,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5A15108A-129F-4A06-8BFA-96CBE2393AFE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":280.00003,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0714284564652209e-07, 0.95454545454545459}","curveMode":1,"curveTo":"{1.0714284564652209e-07, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0714284564652209e-07, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0714284564652209e-07, 0.95454545454545459}","curveMode":1,"curveTo":"{1.0714284564652209e-07, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0714284564652209e-07, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0714284564652209e-07, 0.045454545454545456}","curveMode":1,"curveTo":"{1.0714284564652209e-07, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0714284564652209e-07, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0714284564652209e-07, 0}","curveMode":1,"curveTo":"{1.0714284564652209e-07, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0714284564652209e-07, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0035715353316211978, 0}","curveMode":1,"curveTo":"{0.0035715353316211978, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0035715353316211978, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98928571543367338, 0}","curveMode":1,"curveTo":"{0.98928571543367338, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98928571543367338, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98928571543367338, 0.045454545454545456}","curveMode":1,"curveTo":"{0.98928571543367338, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98928571543367338, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99520350051391082, 0}","curveMode":4,"curveTo":"{0.98928571543367338, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98928571543367338, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":4,"curveTo":"{1, 0.061051818181818422}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99642857181122446, 0.13636363636363635}","curveMode":1,"curveTo":"{0.99642857181122446, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99642857181122446, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":1,"curveTo":"{1, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.86363636363636365}","curveMode":1,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99642857181122446, 0.86363636363636365}","curveMode":1,"curveTo":"{0.99642857181122446, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99642857181122446, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.93894818181818285}","curveMode":4,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98928571543367338, 1}","curveMode":4,"curveTo":"{0.99520350051391082, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98928571543367338, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98928571543367338, 0.95454545454545459}","curveMode":1,"curveTo":"{0.98928571543367338, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98928571543367338, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98928571543367338, 1}","curveMode":1,"curveTo":"{0.98928571543367338, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98928571543367338, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0035715353316211978, 1}","curveMode":1,"curveTo":"{0.0035715353316211978, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0035715353316211978, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0714284564652209e-07, 0.95454545454545459}","curveMode":1,"curveTo":"{1.0714284564652209e-07, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0714284564652209e-07, 0.95454545454545459}"}]},{"_class":"shapePath","do_objectID":"FDF7DD0A-403E-4B4F-8367-AD6C5BDCA950","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":277,"x":1.000029999999995,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0036101083032490976, 1}","curveMode":1,"curveTo":"{0.0036101083032490976, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0036101083032490976, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94999999999999996}","curveMode":1,"curveTo":"{0, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99638989169675085, 0.94999999999999996}","curveMode":1,"curveTo":"{0.99638989169675085, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99638989169675085, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99838411552346584, 0.94999999999999996}","curveMode":4,"curveTo":"{0.99638989169675085, 0.94999999999999996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99638989169675085, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":4,"curveTo":"{1, 0.92761600000000044}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":1,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":1,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.072384500000001142}","curveMode":4,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99638989169675085, 0.050000000000000003}","curveMode":4,"curveTo":"{0.99838411552346584, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99638989169675085, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99638989169675085, 0.050000000000000003}","curveMode":1,"curveTo":"{0.99638989169675085, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99638989169675085, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.050000000000000003}","curveMode":1,"curveTo":"{0, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0036101083032490976, 0}","curveMode":1,"curveTo":"{0.0036101083032490976, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0036101083032490976, 0}"}]}],"windingRule":1}]},{"_class":"shapePath","do_objectID":"24E0268F-8AF6-4303-93A1-5A69184278EA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234.84348,"width":505.6000000000001,"x":0.2000000000000028,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"67A04C88-134F-40A3-AC28-1DE99CB9E0F5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":278,"x":0,"y":57},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99677906474820166, 0}","curveMode":4,"curveTo":"{0.9928057553956835, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9928057553956835, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":4,"curveTo":"{1, 0.04477150000000165}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.95522850000000115}","curveMode":4,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9928057553956835, 1}","curveMode":4,"curveTo":"{0.99677906474820166, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9928057553956835, 1}"}]},{"_class":"shapeGroup","do_objectID":"DFB8369D-0AF6-4488-A045-CB4278DB405B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":252,"x":-1,"y":156},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6F617C8C-95E6-4C7C-B99C-A3EEE65040C2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":252,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045454545454545456}","curveMode":1,"curveTo":"{0, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003968253968253968, 0}","curveMode":1,"curveTo":"{0.003968253968253968, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.003968253968253968, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98809523809523814, 0}","curveMode":1,"curveTo":"{0.98809523809523814, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98809523809523814, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98809523809523814, 0.045454545454545456}","curveMode":1,"curveTo":"{0.98809523809523814, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98809523809523814, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99467055555555572, 0}","curveMode":4,"curveTo":"{0.98809523809523814, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98809523809523814, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":4,"curveTo":"{1, 0.061051818181818422}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99603174603174605, 0.13636363636363635}","curveMode":1,"curveTo":"{0.99603174603174605, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99603174603174605, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":1,"curveTo":"{1, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.86363636363636365}","curveMode":1,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99603174603174605, 0.86363636363636365}","curveMode":1,"curveTo":"{0.99603174603174605, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99603174603174605, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.93894818181818285}","curveMode":4,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98809523809523814, 1}","curveMode":4,"curveTo":"{0.99467055555555572, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98809523809523814, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98809523809523814, 0.95454545454545459}","curveMode":1,"curveTo":"{0.98809523809523814, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98809523809523814, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98809523809523814, 1}","curveMode":1,"curveTo":"{0.98809523809523814, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98809523809523814, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003968253968253968, 1}","curveMode":1,"curveTo":"{0.003968253968253968, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.003968253968253968, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"}]},{"_class":"shapePath","do_objectID":"01C47377-190B-4B3F-9B81-65953493EB32","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":249,"x":1,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0040160642570281121, 1}","curveMode":1,"curveTo":"{0.0040160642570281121, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0040160642570281121, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94999999999999996}","curveMode":1,"curveTo":"{0, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99598393574297184, 0.94999999999999996}","curveMode":1,"curveTo":"{0.99598393574297184, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99598393574297184, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99820240963855433, 0.94999999999999996}","curveMode":4,"curveTo":"{0.99598393574297184, 0.94999999999999996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99598393574297184, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":4,"curveTo":"{1, 0.92761600000000044}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":1,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":1,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.072384000000000975}","curveMode":4,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99598393574297184, 0.050000000000000003}","curveMode":4,"curveTo":"{0.99820240963855433, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99598393574297184, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99598393574297184, 0.050000000000000003}","curveMode":1,"curveTo":"{0.99598393574297184, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99598393574297184, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.050000000000000003}","curveMode":1,"curveTo":"{0, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0040160642570281121, 0}","curveMode":1,"curveTo":"{0.0040160642570281121, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0040160642570281121, 0}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"7BB8B665-A77D-45AC-9FD2-1903B1063E20","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":250,"x":0,"y":157},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99641831999999997, 0}","curveMode":4,"curveTo":"{0.99199999999999999, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99199999999999999, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":4,"curveTo":"{1, 0.044771500000000228}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.95522850000000115}","curveMode":4,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99199999999999999, 1}","curveMode":4,"curveTo":"{0.99641831999999997, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99199999999999999, 1}"}]}]},{"_class":"group","do_objectID":"681E36B3-AF65-4615-9D24-6C1BB18572CD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":506,"x":51,"y":37},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 31","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D907C615-7E83-4B98-A73A-6B6496380BF7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":140,"x":0,"y":78},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5938DE89-3E76-4F33-A3FB-208853D25B82","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":139.8,"x":0.2000000000000028,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0165132128184553e-16, 0}","curveMode":1,"curveTo":"{1.0165132128184553e-16, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0165132128184553e-16, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 1}","curveMode":1,"curveTo":"{1.0000000000000002, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0165132128184553e-16, 1}","curveMode":1,"curveTo":"{1.0165132128184553e-16, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0165132128184553e-16, 1}"}]},{"_class":"shapeGroup","do_objectID":"8FDFE6A6-3955-4F9F-9797-9CA8A44FB25F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":141,"x":-1,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2442D39F-AFC9-41AF-BC9C-3E4A45EE5D6E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":141,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045454545454545456}","curveMode":1,"curveTo":"{0, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0070921985815602835, 0}","curveMode":1,"curveTo":"{0.0070921985815602835, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0070921985815602835, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97872340425531912, 0}","curveMode":1,"curveTo":"{0.97872340425531912, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97872340425531912, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97872340425531912, 0.045454545454545456}","curveMode":1,"curveTo":"{0.97872340425531912, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97872340425531912, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99047418439716328, 0}","curveMode":4,"curveTo":"{0.97872340425531912, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97872340425531912, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":4,"curveTo":"{1, 0.061051818181818422}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99290780141843971, 0.13636363636363635}","curveMode":1,"curveTo":"{0.99290780141843971, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99290780141843971, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":1,"curveTo":"{1, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.86363636363636365}","curveMode":1,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99290780141843971, 0.86363636363636365}","curveMode":1,"curveTo":"{0.99290780141843971, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99290780141843971, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.93894818181818285}","curveMode":4,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97872340425531912, 1}","curveMode":4,"curveTo":"{0.99047418439716328, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97872340425531912, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97872340425531912, 0.95454545454545459}","curveMode":1,"curveTo":"{0.97872340425531912, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97872340425531912, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97872340425531912, 1}","curveMode":1,"curveTo":"{0.97872340425531912, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97872340425531912, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0070921985815602835, 1}","curveMode":1,"curveTo":"{0.0070921985815602835, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0070921985815602835, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"}]},{"_class":"shapePath","do_objectID":"88D61859-7561-4B56-8E18-8CAF56A297C2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":138,"x":1,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.007246376811594203, 1}","curveMode":1,"curveTo":"{0.007246376811594203, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.007246376811594203, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94999999999999996}","curveMode":1,"curveTo":"{0, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99275362318840576, 0.94999999999999996}","curveMode":1,"curveTo":"{0.99275362318840576, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99275362318840576, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99675572463768136, 0.94999999999999996}","curveMode":4,"curveTo":"{0.99275362318840576, 0.94999999999999996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99275362318840576, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":4,"curveTo":"{1, 0.92761450000000001}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":1,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":1,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.072385500000000033}","curveMode":4,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99275362318840576, 0.050000000000000003}","curveMode":4,"curveTo":"{0.99675572463768136, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99275362318840576, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99275362318840576, 0.050000000000000003}","curveMode":1,"curveTo":"{0.99275362318840576, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99275362318840576, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.050000000000000003}","curveMode":1,"curveTo":"{0, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.007246376811594203, 0}","curveMode":1,"curveTo":"{0.007246376811594203, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.007246376811594203, 0}"}]}],"windingRule":1}]},{"_class":"shapePath","do_objectID":"962058AD-0DC0-49A6-A014-306A8521A16C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":234.84348,"width":505.6000000000001,"x":0.2000000000000028,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"90C14635-4D28-4454-8929-B7E485D7642A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":139,"x":0,"y":79},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.015686275,"green":0.7372548999999999,"red":0.9843137},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99355805755395699, 0}","curveMode":4,"curveTo":"{0.98561151079136688, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98561151079136688, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":4,"curveTo":"{1, 0.044771500000000228}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.95522850000000115}","curveMode":4,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98561151079136688, 1}","curveMode":4,"curveTo":"{0.99355805755395699, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98561151079136688, 1}"}]},{"_class":"shapeGroup","do_objectID":"FBC509AC-B57F-4342-AE65-9EFA23C2CFBA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":159,"x":-1,"y":178},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2B5229AE-EF37-481F-8AB6-C7EF1C490F6E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":159,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045454545454545456}","curveMode":1,"curveTo":"{0, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0062893081761006293, 0}","curveMode":1,"curveTo":"{0.0062893081761006293, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0062893081761006293, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98113207547169812, 0}","curveMode":1,"curveTo":"{0.98113207547169812, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98113207547169812, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98113207547169812, 0.045454545454545456}","curveMode":1,"curveTo":"{0.98113207547169812, 0.045454545454545456}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98113207547169812, 0.045454545454545456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99155257861635238, 0}","curveMode":4,"curveTo":"{0.98113207547169812, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98113207547169812, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":4,"curveTo":"{1, 0.061051818181818422}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99371069182389937, 0.13636363636363635}","curveMode":1,"curveTo":"{0.99371069182389937, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99371069182389937, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.13636363636363635}","curveMode":1,"curveTo":"{1, 0.13636363636363635}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.13636363636363635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.86363636363636365}","curveMode":1,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99371069182389937, 0.86363636363636365}","curveMode":1,"curveTo":"{0.99371069182389937, 0.86363636363636365}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99371069182389937, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.93894818181818285}","curveMode":4,"curveTo":"{1, 0.86363636363636365}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98113207547169812, 1}","curveMode":4,"curveTo":"{0.99155257861635238, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98113207547169812, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98113207547169812, 0.95454545454545459}","curveMode":1,"curveTo":"{0.98113207547169812, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98113207547169812, 0.95454545454545459}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98113207547169812, 1}","curveMode":1,"curveTo":"{0.98113207547169812, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98113207547169812, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0062893081761006293, 1}","curveMode":1,"curveTo":"{0.0062893081761006293, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0062893081761006293, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95454545454545459}","curveMode":1,"curveTo":"{0, 0.95454545454545459}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95454545454545459}"}]},{"_class":"shapePath","do_objectID":"94C01C2A-883E-4500-8D0B-8371C86EE11C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":156,"x":1,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00641025641025641, 1}","curveMode":1,"curveTo":"{0.00641025641025641, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00641025641025641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94999999999999996}","curveMode":1,"curveTo":"{0, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99358974358974361, 0.94999999999999996}","curveMode":1,"curveTo":"{0.99358974358974361, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99358974358974361, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99713006410256433, 0.94999999999999996}","curveMode":4,"curveTo":"{0.99358974358974361, 0.94999999999999996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99358974358974361, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":4,"curveTo":"{1, 0.92761450000000134}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000000000000002}","curveMode":1,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":1,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.072385500000001463}","curveMode":4,"curveTo":"{1, 0.10000000000000001}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99358974358974361, 0.050000000000000003}","curveMode":4,"curveTo":"{0.99713006410256433, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99358974358974361, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99358974358974361, 0.050000000000000003}","curveMode":1,"curveTo":"{0.99358974358974361, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99358974358974361, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.050000000000000003}","curveMode":1,"curveTo":"{0, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00641025641025641, 0}","curveMode":1,"curveTo":"{0.00641025641025641, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00641025641025641, 0}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"370A4597-EBC9-447A-AA8B-676B695F63EF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":157,"x":0,"y":179},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.015686275,"green":0.7372548999999999,"red":0.9843137},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99429662420382181, 0}","curveMode":4,"curveTo":"{0.98726114649681529, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98726114649681529, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10000000000000001}","curveMode":4,"curveTo":"{1, 0.04477150000000165}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.95522850000000115}","curveMode":4,"curveTo":"{1, 0.90000000000000002}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.90000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98726114649681529, 1}","curveMode":4,"curveTo":"{0.99429662420382181, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98726114649681529, 1}"}]}]},{"_class":"group","do_objectID":"F1CA1DDB-DBE8-4FB9-9480-0F8A522E6304","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":330,"width":574,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 41","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"7D74C0B9-D1CD-4195-9356-3EFCBBA1DB79","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":29.78125,"x":413.94225,"y":76},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 32","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D66B6C9B-E9BE-4D84-B0F8-19A9F0DDC687","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":7.6875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.82201086956521741}","curveMode":1,"curveTo":"{1, 0.82201086956521741}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.82201086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010840109268295836, 0.93297101739130495}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15176150894308749, 0.74909419999999938}","curveMode":2,"curveTo":"{0.043360442276424715, 0.86956521739130432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.097560975609756101, 0.80978260869565222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54742549593495682, 0.49003621739130604}","curveMode":3,"curveTo":"{0.25880758373983642, 0.66938404347826252}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41869918699186992, 0.57065217391304346}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69376695934959098, 0.36775360869565388}","curveMode":4,"curveTo":"{0.62601626016260159, 0.4356883913043495}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65447154471544711, 0.40760869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71341463414634143, 0.24818843478261027}","curveMode":2,"curveTo":"{0.71341463414634143, 0.32880434782608697}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71341463414634143, 0.29076086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6287263089430869, 0.16938408695652332}","curveMode":4,"curveTo":"{0.69647694308943342, 0.21557973913043635}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.19293478260869565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46070461138211477, 0.15760869565217392}","curveMode":2,"curveTo":"{0.58130081300813008, 0.15760869565217392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52032520325203258, 0.15760869565217392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34281843252032618, 0.21784417391304189}","curveMode":4,"curveTo":"{0.41327915447154218, 0.16983695652173914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37804878048780488, 0.19429347826086957}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31707317073170732, 0.31385869565217389}","curveMode":4,"curveTo":"{0.32249322926829366, 0.25769921739130613}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.31707317073170732, 0.31385869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.050135505691057888, 0.189764521739132}","curveMode":4,"curveTo":"{0.032520325203252036, 0.29483695652173914}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.032520325203252036, 0.29483695652173914}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28252032520325204, 0.02309782608695652}","curveMode":2,"curveTo":"{0.10365853658536585, 0.11458339130434603}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19308943089430894, 0.069293478260869568}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67479674796747968, 0}","curveMode":3,"curveTo":"{0.39430894308943087, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52845528455284552, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95799460162601369, 0.13269930434782767}","curveMode":2,"curveTo":"{0.78997287804878302, 0.026721043478262443}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87398373983739841, 0.080163043478260865}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.3215579565217408}","curveMode":3,"curveTo":"{1, 0.1983695652173913}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.27717391304347827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94037938211382366, 0.44565217391304346}","curveMode":4,"curveTo":"{0.98780487804878048, 0.3641304347826087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96341463414634143, 0.40489130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8157181788617861, 0.56159421739130266}","curveMode":3,"curveTo":"{0.90243902439024393, 0.48822465217391137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84959349593495936, 0.53260869565217395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57317073170731703, 0.71422101739130495}","curveMode":2,"curveTo":"{0.75338757723577476, 0.60371378260869402}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.65896739130434778}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46747967479674796, 0.78713767826086889}","curveMode":2,"curveTo":"{0.51626016260162599, 0.75090580000000062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.491869918699187, 0.76902173913043481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43292682926829268, 0.82201086956521741}","curveMode":4,"curveTo":"{0.44783197398373886, 0.80480072173912975}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43292682926829268, 0.82201086956521741}"}]},{"_class":"shapePath","do_objectID":"CBC4B02C-0553-4A18-98E6-9A7DE8CF2503","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.203125,"width":2.1875,"x":9.75,"y":9.296875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"88019253-8D5B-44AF-A8B8-E8E2B55012DB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":7.609375,"x":13.203125,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.72229639519359146}","curveMode":4,"curveTo":"{0.01368929774127548, 0.80507343124165553}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.72229639519359146}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28747433264887062, 0.74721851642189652}","curveMode":4,"curveTo":"{0.27926078028747431, 0.7009345794392523}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.27926078028747431, 0.7009345794392523}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38877489938398085, 0.83177570093457942}","curveMode":4,"curveTo":"{0.31074602053387851, 0.78282155407209453}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34907597535934293, 0.80774365821094796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55167684599589595, 0.84379172229639521}","curveMode":2,"curveTo":"{0.43668737577002259, 0.84379172229639521}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49281314168377821, 0.84379172229639521}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68377823408624228, 0.77036048064085449}","curveMode":2,"curveTo":"{0.60164271047227924, 0.829105473965287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64271047227926081, 0.7997329773030708}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70431211498973301, 0.6337338531375184}","curveMode":2,"curveTo":"{0.70431211498973301, 0.73075211108144134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70431211498973301, 0.68090787716955936}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60643403696098297, 0.54116601335113323}","curveMode":4,"curveTo":"{0.68446278439424779, 0.59635067556742494}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64476386036960986, 0.56875834445927909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46611909650924027, 0.52736982643524699}","curveMode":3,"curveTo":"{0.55920611088295413, 0.52736982643524699}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50308008213552358, 0.52736982643524699}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36960985626283366, 0.54072096128170899}","curveMode":4,"curveTo":"{0.42162910882956606, 0.53182021895860987}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.36960985626283366, 0.54072096128170899}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48049281314168379, 0.38940808544726468}","curveMode":4,"curveTo":"{0.40246406570841892, 0.38851802403204272}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.40246406570841892, 0.38851802403204272}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62217659137576997, 0.33199820560747828}","curveMode":2,"curveTo":"{0.54004106776180694, 0.37828212550066603}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58110882956878851, 0.35514018691588783}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64271047227926081, 0.22874941522029218}","curveMode":2,"curveTo":"{0.64271047227926081, 0.30084554339118669}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64271047227926081, 0.26168224299065418}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56741966324435045, 0.16332885447262863}","curveMode":2,"curveTo":"{0.62765220533881172, 0.20249215487316599}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.59753593429158114, 0.18291054739652871}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4271047227926078, 0.15353805073431243}","curveMode":2,"curveTo":"{0.52703645174538194, 0.15353805073431243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47638603696098564, 0.15353805073431243}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31485292813141413, 0.20916780774365976}","curveMode":4,"curveTo":"{0.3846681232032827, 0.16466396795727481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34907597535934293, 0.18691588785046728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28747433264887062, 0.28437917222963954}","curveMode":4,"curveTo":"{0.29431904722792335, 0.24165554072096129}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28747433264887062, 0.28437917222963954}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.039698792607800494, 0.19626168224299065}","curveMode":4,"curveTo":"{0.020533880903490759, 0.25500667556742324}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020533880903490759, 0.25500667556742324}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14168377823408623, 0.077881591455272153}","curveMode":2,"curveTo":"{0.067761806981519512, 0.14908770093458099}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10472279260780287, 0.11348464619492657}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32785754414784668, 0.010235898531376714}","curveMode":4,"curveTo":"{0.19370289938398119, 0.050289217623499763}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26078028747433263, 0.030707610146862484}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6269679178644737, 0}","curveMode":3,"curveTo":"{0.40246406570841892, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48459958932238195, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89664604517454072, 0.13618157543391188}","curveMode":4,"curveTo":"{0.74058881314168579, 0.029372496662216287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82546201232032856, 0.088117489986648867}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93223819301848054, 0.3364485981308411}","curveMode":3,"curveTo":"{0.93223819301848054, 0.19047621895861302}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93223819301848054, 0.25100133511348466}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80082135523613962, 0.46817978104139019}","curveMode":4,"curveTo":"{0.85968505954825736, 0.40498443791722133}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71457905544147848, 0.45660881174899864}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97399050513346752, 0.5785491909212267}","curveMode":2,"curveTo":"{0.86995200000000272, 0.49488205073431407}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92197125256673507, 0.53671562082777036}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77436582109479302}","curveMode":3,"curveTo":"{1, 0.62928350333778205}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.68891855807743663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75838475564681451, 0.96973742568758348}","curveMode":2,"curveTo":"{0.95140323613962763, 0.84779706275033373}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85420944558521561, 0.90921228304405877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3579740780287447, 1}","curveMode":2,"curveTo":"{0.6386036960985626, 0.99999999743658008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49486652977412732, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065024000000002385, 0.87227414045393792}","curveMode":4,"curveTo":"{0.24435331416837749, 0.97463284379172233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1540041067761807, 0.92389853137516686}"}]},{"_class":"shapePath","do_objectID":"D785C3C4-3387-4E57-BCF6-BD36DE23ECF8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.296875,"width":7.5,"x":22.28125,"y":0.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.17980636237897649}","curveMode":1,"curveTo":"{0, 0.17980636237897649}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.17980636237897649}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91805546666666937, 0.19455973443983562}","curveMode":4,"curveTo":"{1, 0.14107883817427386}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.14107883817427386}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66319453333333056, 0.47395111479944846}","curveMode":2,"curveTo":"{0.83402759999999787, 0.27201478284924091}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74791666666666667, 0.37344398340248963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50763880000000272, 0.8091286307053942}","curveMode":2,"curveTo":"{0.59791666666666665, 0.58137387551867059}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55208333333333337, 0.69571230982019361}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48749999999999999, 1}","curveMode":4,"curveTo":"{0.48611093333333127, 0.91055786666666805}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.48749999999999999, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20972213333333609, 0.85984323983402355}","curveMode":4,"curveTo":"{0.20416666666666666, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.20416666666666666, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41736119999999727, 0.42554170954357018}","curveMode":2,"curveTo":"{0.25347213333333607, 0.71692023679114736}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33541666666666664, 0.57123098201936373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6645833333333333, 0.17980636237897649}","curveMode":4,"curveTo":"{0.52708333333333335, 0.2950668215767619}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.6645833333333333, 0.17980636237897649}"}]}],"windingRule":1},{"_class":"text","do_objectID":"79FB54EA-D6E5-4CCE-B901-4B61E942C0C6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":36,"x":408.536,"y":72.625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2.37","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.9667704701423645,"green":0.6059766411781311,"red":0.3189409077167511},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"2.37","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.9667704701423645,"green":0.6059766411781311,"red":0.3189409077167511},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {35, 14}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapeGroup","do_objectID":"2C752AE6-7E2F-475A-A0D6-10B973AA63FB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":30.015625,"x":408.88625,"y":176},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 33","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"30F78EC0-E124-4A0C-ABA7-8E51BC44CB93","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":7.6875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.82201086956521741}","curveMode":1,"curveTo":"{1, 0.82201086956521741}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.82201086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010840109268295836, 0.93297101739130495}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15176150894308749, 0.74909419999999938}","curveMode":2,"curveTo":"{0.043360442276424715, 0.86956521739130432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.097560975609756101, 0.80978260869565222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54742549593495682, 0.49003621739130354}","curveMode":3,"curveTo":"{0.25880758373983642, 0.66938404347826008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41869918699186992, 0.57065217391304346}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69376695934959098, 0.36775360869565138}","curveMode":4,"curveTo":"{0.62601626016260159, 0.43568839130434706}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65447154471544711, 0.40760869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71341463414634143, 0.2481884347826078}","curveMode":2,"curveTo":"{0.71341463414634143, 0.32880434782608697}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71341463414634143, 0.29076086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6287263089430869, 0.16938408695652085}","curveMode":4,"curveTo":"{0.69647694308943342, 0.21557973913043388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.19293478260869565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46070461138211477, 0.15760869565217392}","curveMode":2,"curveTo":"{0.58130081300813008, 0.15760869565217392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52032520325203258, 0.15760869565217392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34281843252032618, 0.21784417391304436}","curveMode":4,"curveTo":"{0.41327915447154218, 0.16983695652173914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37804878048780488, 0.19429347826086957}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31707317073170732, 0.31385869565217389}","curveMode":4,"curveTo":"{0.32249322926829366, 0.25769921739130369}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.31707317073170732, 0.31385869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.050135505691057888, 0.18976452173912953}","curveMode":4,"curveTo":"{0.032520325203252036, 0.29483695652173914}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.032520325203252036, 0.29483695652173914}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28252032520325204, 0.02309782608695652}","curveMode":2,"curveTo":"{0.10365853658536585, 0.1145833913043485}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19308943089430894, 0.069293478260869568}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67479674796747968, 0}","curveMode":3,"curveTo":"{0.39430894308943087, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52845528455284552, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95799460162601369, 0.1326993043478252}","curveMode":2,"curveTo":"{0.78997287804878302, 0.026721043478259973}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87398373983739841, 0.080163043478260865}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.32155795652173835}","curveMode":3,"curveTo":"{1, 0.1983695652173913}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.27717391304347827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94037938211382366, 0.44565217391304346}","curveMode":4,"curveTo":"{0.98780487804878048, 0.3641304347826087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96341463414634143, 0.40489130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8157181788617861, 0.56159421739130511}","curveMode":3,"curveTo":"{0.90243902439024393, 0.48822465217391381}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84959349593495936, 0.53260869565217395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57317073170731703, 0.71422101739130495}","curveMode":2,"curveTo":"{0.75338757723577476, 0.60371378260869646}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.65896739130434778}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46747967479674796, 0.78713767826086889}","curveMode":2,"curveTo":"{0.51626016260162599, 0.75090580000000062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.491869918699187, 0.76902173913043481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43292682926829268, 0.82201086956521741}","curveMode":4,"curveTo":"{0.44783197398373886, 0.80480072173912975}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43292682926829268, 0.82201086956521741}"}]},{"_class":"shapePath","do_objectID":"71E79EE9-9C2F-40DB-9915-0C15460D136B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.203125,"width":2.1875,"x":9.75,"y":9.296875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"04F84013-6ED3-49DD-88D4-DB21ED198562","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":7.609375,"x":13.203125,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.72229639519359146}","curveMode":4,"curveTo":"{0.01368929774127548, 0.80507343124165553}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.72229639519359146}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28747433264887062, 0.74721851642189652}","curveMode":4,"curveTo":"{0.27926078028747431, 0.7009345794392523}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.27926078028747431, 0.7009345794392523}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38877489938398085, 0.83177570093457942}","curveMode":4,"curveTo":"{0.31074602053387851, 0.78282155407209686}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34907597535934293, 0.80774365821094796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55167684599589595, 0.84379172229639521}","curveMode":2,"curveTo":"{0.43668737577002259, 0.84379172229639521}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49281314168377821, 0.84379172229639521}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68377823408624228, 0.77036048064085449}","curveMode":2,"curveTo":"{0.60164271047227924, 0.829105473965287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64271047227926081, 0.7997329773030708}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70431211498973301, 0.63373385313751596}","curveMode":2,"curveTo":"{0.70431211498973301, 0.73075211108144134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70431211498973301, 0.68090787716955936}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60643403696098297, 0.54116601335113557}","curveMode":4,"curveTo":"{0.68446278439424779, 0.59635067556742249}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64476386036960986, 0.56875834445927909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46611909650924027, 0.52736982643524699}","curveMode":3,"curveTo":"{0.55920611088295413, 0.52736982643524699}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50308008213552358, 0.52736982643524699}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36960985626283366, 0.54072096128170899}","curveMode":4,"curveTo":"{0.42162910882956606, 0.5318202189586122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.36960985626283366, 0.54072096128170899}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48049281314168379, 0.38940808544726224}","curveMode":4,"curveTo":"{0.40246406570841892, 0.38851802403204272}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.40246406570841892, 0.38851802403204272}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62217659137576997, 0.33199820560747584}","curveMode":2,"curveTo":"{0.54004106776180694, 0.37828212550066842}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58110882956878851, 0.35514018691588783}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64271047227926081, 0.2287494152202946}","curveMode":2,"curveTo":"{0.64271047227926081, 0.30084554339118913}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64271047227926081, 0.26168224299065418}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56741966324435045, 0.16332885447263107}","curveMode":2,"curveTo":"{0.62765220533881172, 0.20249215487316355}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.59753593429158114, 0.18291054739652871}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4271047227926078, 0.15353805073431243}","curveMode":2,"curveTo":"{0.52703645174538194, 0.15353805073431243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47638603696098564, 0.15353805073431243}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31485292813141413, 0.20916780774365734}","curveMode":4,"curveTo":"{0.3846681232032827, 0.16466396795727725}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34907597535934293, 0.18691588785046728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28747433264887062, 0.28437917222963954}","curveMode":4,"curveTo":"{0.29431904722792335, 0.24165554072096129}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28747433264887062, 0.28437917222963954}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.039698792607800494, 0.19626168224299065}","curveMode":4,"curveTo":"{0.020533880903490759, 0.25500667556742324}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020533880903490759, 0.25500667556742324}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14168377823408623, 0.077881591455274582}","curveMode":2,"curveTo":"{0.067761806981519512, 0.14908770093457857}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10472279260780287, 0.11348464619492657}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32785754414784668, 0.010235898531374285}","curveMode":4,"curveTo":"{0.19370289938398119, 0.050289217623497334}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26078028747433263, 0.030707610146862484}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6269679178644737, 0}","curveMode":3,"curveTo":"{0.40246406570841892, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48459958932238195, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89664604517454072, 0.13618157543391188}","curveMode":4,"curveTo":"{0.74058881314168579, 0.029372496662216287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82546201232032856, 0.088117489986648867}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93223819301848054, 0.3364485981308411}","curveMode":3,"curveTo":"{0.93223819301848054, 0.19047621895861061}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93223819301848054, 0.25100133511348466}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80082135523613962, 0.46817978104138774}","curveMode":4,"curveTo":"{0.85968505954825736, 0.40498443791722372}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71457905544147848, 0.45660881174899864}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97399050513346752, 0.57854919092122903}","curveMode":2,"curveTo":"{0.86995200000000272, 0.49488205073431163}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92197125256673507, 0.53671562082777036}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77436582109479302}","curveMode":3,"curveTo":"{1, 0.62928350333778449}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.68891855807743663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75838475564681451, 0.96973742568758348}","curveMode":2,"curveTo":"{0.95140323613962763, 0.84779706275033373}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85420944558521561, 0.90921228304405877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3579740780287447, 1}","curveMode":2,"curveTo":"{0.6386036960985626, 0.99999999743658252}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49486652977412732, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065024000000002385, 0.87227414045393792}","curveMode":4,"curveTo":"{0.24435331416837749, 0.97463284379172233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1540041067761807, 0.92389853137516686}"}]},{"_class":"shapePath","do_objectID":"5EFEDD93-F5E3-4595-8D19-CB5815C4F301","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":7.703125,"x":22.3125,"y":0.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.72554347826086951}","curveMode":4,"curveTo":"{0.016227180527383367, 0.80887680869565148}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.72554347826086951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2920892494929006, 0.74909419999999938}","curveMode":4,"curveTo":"{0.28397565922920892, 0.70652173913043481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.28397565922920892, 0.70652173913043481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39553752535496955, 0.83378622608695774}","curveMode":4,"curveTo":"{0.31575380121704122, 0.78306159130434716}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35496957403651114, 0.80842391304347827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55240035699796897, 0.84646739130434778}","curveMode":2,"curveTo":"{0.44151445030426234, 0.84646739130434778}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49290060851926976, 0.84646739130434778}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68492215821501279, 0.76494565217391308}","curveMode":4,"curveTo":"{0.60243407707910746, 0.83016304347826086}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64300202839756593, 0.79755434782608692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70588235294117652, 0.59012682608695732}","curveMode":2,"curveTo":"{0.70588235294117652, 0.71603260869565222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70588235294117652, 0.65081521739130432}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60446247464503045, 0.48278986956521819}","curveMode":2,"curveTo":"{0.68559837728194728, 0.54438408695652085}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64503042596348881, 0.51358695652173914}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40365111561866124, 0.46739130434782611}","curveMode":3,"curveTo":"{0.55104791886410009, 0.46739130434782611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48478701825557807, 0.46739130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26572008113590262, 0.54076086956521741}","curveMode":4,"curveTo":"{0.33062880324543609, 0.49184782608695654}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.26572008113590262, 0.54076086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034482758620689655, 0.51766304347826086}","curveMode":1,"curveTo":"{0.034482758620689655, 0.51766304347826086}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.034482758620689655, 0.51766304347826086}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18052738336713997, 0}","curveMode":1,"curveTo":"{0.18052738336713997, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.18052738336713997, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93306288032454365, 0}","curveMode":1,"curveTo":"{0.93306288032454365, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93306288032454365, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93306288032454365, 0.17798913043478262}","curveMode":1,"curveTo":"{0.93306288032454365, 0.17798913043478262}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93306288032454365, 0.17798913043478262}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39553752535496955, 0.17798913043478262}","curveMode":1,"curveTo":"{0.39553752535496955, 0.17798913043478262}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39553752535496955, 0.17798913043478262}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41446932251521029, 0.32608695652173914}","curveMode":4,"curveTo":"{0.35091277890466532, 0.34782608695652173}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35091277890466532, 0.34782608695652173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67275177281947529, 0.31521739130434784}","curveMode":3,"curveTo":"{0.47937804462474376, 0.31521739130434784}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54563894523326573, 0.31521739130434784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95605147261663015, 0.46920291304347905}","curveMode":2,"curveTo":"{0.78025684381339011, 0.34601447826086879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86815415821501019, 0.40760869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72961956521739135}","curveMode":3,"curveTo":"{1, 0.54936595652173992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.64809782608695654}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79648402434077348, 0.95561594521739057}","curveMode":4,"curveTo":"{0.96416506288032189, 0.80253623478260938}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89249492900608518, 0.86684782608695654}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35294117647058826, 1}","curveMode":3,"curveTo":"{0.66260978498986067, 1.0000000052173905}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49087221095334688, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067613338742390824, 0.87545289565217321}","curveMode":2,"curveTo":"{0.24070309127789313, 0.97509057913043518}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15415821501014199, 0.92527173913043481}"}]}],"windingRule":1},{"_class":"text","do_objectID":"BF7B671A-B009-4963-8375-E791225397BC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":36,"x":407.48,"y":171.625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2.35","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.9667704701423645,"green":0.6059766411781311,"red":0.3189409077167511},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"2.35","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.9667704701423645,"green":0.6059766411781311,"red":0.3189409077167511},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {35, 14}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapeGroup","do_objectID":"9454E85A-E888-4DFD-AB47-DE4D0C9C6868","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":29.703125,"x":345.68625,"y":98},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 34","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A6533BE8-F975-49DA-BB40-DCFFDE7AABAA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":7.6875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.82201086956521741}","curveMode":1,"curveTo":"{1, 0.82201086956521741}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.82201086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010840109268295836, 0.93297101739130495}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15176150894308749, 0.74909419999999938}","curveMode":2,"curveTo":"{0.043360442276424715, 0.86956521739130432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.097560975609756101, 0.80978260869565222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54742549593495682, 0.49003621739130604}","curveMode":3,"curveTo":"{0.25880758373983642, 0.66938404347826252}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41869918699186992, 0.57065217391304346}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69376695934959098, 0.36775360869565388}","curveMode":4,"curveTo":"{0.62601626016260159, 0.4356883913043495}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65447154471544711, 0.40760869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71341463414634143, 0.24818843478261027}","curveMode":2,"curveTo":"{0.71341463414634143, 0.32880434782608697}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71341463414634143, 0.29076086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6287263089430869, 0.16938408695652332}","curveMode":4,"curveTo":"{0.69647694308943342, 0.21557973913043635}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.19293478260869565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46070461138211477, 0.15760869565217392}","curveMode":2,"curveTo":"{0.58130081300813008, 0.15760869565217392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52032520325203258, 0.15760869565217392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34281843252032618, 0.21784417391304189}","curveMode":4,"curveTo":"{0.41327915447154218, 0.16983695652173914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37804878048780488, 0.19429347826086957}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31707317073170732, 0.31385869565217389}","curveMode":4,"curveTo":"{0.32249322926829366, 0.25769921739130613}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.31707317073170732, 0.31385869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.050135505691057888, 0.189764521739132}","curveMode":4,"curveTo":"{0.032520325203252036, 0.29483695652173914}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.032520325203252036, 0.29483695652173914}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28252032520325204, 0.02309782608695652}","curveMode":2,"curveTo":"{0.10365853658536585, 0.11458339130434603}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19308943089430894, 0.069293478260869568}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67479674796747968, 0}","curveMode":3,"curveTo":"{0.39430894308943087, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52845528455284552, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95799460162601369, 0.13269930434782767}","curveMode":2,"curveTo":"{0.78997287804878302, 0.026721043478262443}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87398373983739841, 0.080163043478260865}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.3215579565217408}","curveMode":3,"curveTo":"{1, 0.1983695652173913}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.27717391304347827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94037938211382366, 0.44565217391304346}","curveMode":4,"curveTo":"{0.98780487804878048, 0.3641304347826087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96341463414634143, 0.40489130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8157181788617861, 0.56159421739130266}","curveMode":3,"curveTo":"{0.90243902439024393, 0.48822465217391137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84959349593495936, 0.53260869565217395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57317073170731703, 0.71422101739130495}","curveMode":2,"curveTo":"{0.75338757723577476, 0.60371378260869402}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.65896739130434778}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46747967479674796, 0.78713767826086889}","curveMode":2,"curveTo":"{0.51626016260162599, 0.75090580000000062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.491869918699187, 0.76902173913043481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43292682926829268, 0.82201086956521741}","curveMode":4,"curveTo":"{0.44783197398373886, 0.80480072173912975}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43292682926829268, 0.82201086956521741}"}]},{"_class":"shapePath","do_objectID":"4577F91B-0DE8-439B-8583-AD681F5D2B44","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.203125,"width":2.1875,"x":9.75,"y":9.296875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"45238090-DB93-46D8-9EBB-C9BCCBFE64BA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":5.03125,"x":13.859375,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56521739130434778, 1}","curveMode":1,"curveTo":"{0.56521739130434778, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.56521739130434778, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4057969689441035, 0.34510869565217389}","curveMode":4,"curveTo":"{0.56521739130434778, 0.27989130434782611}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56521739130434778, 0.27989130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.42527173913043476}","curveMode":4,"curveTo":"{0.21739110559006261, 0.3935688260869582}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.42527173913043476}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11387170186335764, 0.23505434782608695}","curveMode":4,"curveTo":"{0, 0.25135869565217389}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.25135869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50414091925465432, 0.11367756521739288}","curveMode":2,"curveTo":"{0.23706017391303938, 0.20425721739130279}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36956521739130432, 0.15896739130434784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64596273291925466, 0}","curveMode":4,"curveTo":"{0.59627329192546585, 0.060688434782610268}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64596273291925466, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"045FFC9E-2ACA-410D-A479-639ADD2EC2CF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":7.4375,"x":22.265625,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64986003361344258, 0}","curveMode":2,"curveTo":"{0.35154070588235015, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95028020168066951, 0.18157543391188252}","curveMode":3,"curveTo":"{0.76680672268907568, 0.03382284646194772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85084033613445376, 0.10146862483311081}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.68446818264352538}","curveMode":2,"curveTo":"{1, 0.31419672096128004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49933244325767689}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76610635294117924, 0.96617712704939918}","curveMode":3,"curveTo":"{0.94957983193277307, 0.81753449612817219}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84873949579831931, 0.89853137516688919}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35013996638655742, 1}","curveMode":2,"curveTo":"{0.64985976470588025, 1.0000000025634175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.045518117647061596, 0.8166444176234986}","curveMode":4,"curveTo":"{0.22899159663865545, 0.96350689751668928}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13655462184873948, 0.89052069425901204}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.31375166889185579}","curveMode":2,"curveTo":"{0, 0.68580329612817148}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49799732977303068}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23529411764705882, 0.033377837116154871}","curveMode":3,"curveTo":"{0.050420168067226892, 0.18113042456608966}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15126050420168066, 0.10013351134846461}"}]},{"_class":"shapePath","do_objectID":"C2FC0063-4DFD-4B1C-97A9-020C29FBAC52","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8.0625,"width":2.84375,"x":24.5625,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4084251428571356, 0}","curveMode":2,"curveTo":"{0.59523832967032242, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1794869450549523, 0.053617612403103018}","curveMode":4,"curveTo":"{0.3260075604395532, 0.010981953488374338}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274725274725274, 0.03294573643410853}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.027472527472527472, 0.21511627906976744}","curveMode":4,"curveTo":"{0.12271015384614836, 0.091085271317829453}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.082417582417582416, 0.14534883720930233}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.66666666666666663}","curveMode":2,"curveTo":"{0, 0.33333333333333331}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11904738461539187, 0.90697674418604646}","curveMode":2,"curveTo":"{0.023809758241750988, 0.78165374263565801}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.071428571428571425, 0.84496124031007747}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3260075604395532, 0.98966407441860282}","curveMode":2,"curveTo":"{0.1794869450549523, 0.94832040930232464}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274725274725274, 0.96899224806201545}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59523832967032242, 1}","curveMode":2,"curveTo":"{0.4084251428571356, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82600756043955315, 0.94702842790697772}","curveMode":4,"curveTo":"{0.67948764835165387, 0.98966407441860282}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75274725274725274, 0.96899224806201545}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97435920879120153, 0.78488372093023251}","curveMode":3,"curveTo":"{0.88278435164835711, 0.90891472868217049}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.85465116279069764}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.33333333333333331}","curveMode":2,"curveTo":"{1, 0.66666666666666663}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88095261538460812, 0.094961240310077522}","curveMode":2,"curveTo":"{0.97619024175824898, 0.2189922480620155}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9285714285714286, 0.15697674418604651}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67765591208790488, 0.010981953488374338}","curveMode":4,"curveTo":"{0.82051305494504767, 0.053617612403103018}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74725274725274726, 0.03294573643410853}"}]}],"windingRule":1},{"_class":"text","do_objectID":"DFDA67F3-9477-42E8-B5F5-A7840D9DE5FB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":36,"x":345.28,"y":94.625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2.10","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2664132416248322,"green":0.3559464812278748,"red":0.9433749318122864},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"2.10","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2664132416248322,"green":0.3559464812278748,"red":0.9433749318122864},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {35, 14}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapeGroup","do_objectID":"496896A7-80E9-42E0-B948-88E7550BFF4E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":28.890625,"x":318.737625,"y":198},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 35","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B24BCB8E-5FA5-46D0-83DD-EF7EBF363106","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":5.03125,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56521739130434778, 1}","curveMode":1,"curveTo":"{0.56521739130434778, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.56521739130434778, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40579710807453567, 0.34510869565217389}","curveMode":4,"curveTo":"{0.56521739130434778, 0.27989130434782611}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56521739130434778, 0.27989130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.42527173913043476}","curveMode":4,"curveTo":"{0.21739130434782608, 0.39356882608695576}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.42527173913043476}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11387164223602633, 0.23505434782608695}","curveMode":4,"curveTo":"{0, 0.25135869565217389}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.25135869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50414078012422214, 0.11367756521739041}","curveMode":2,"curveTo":"{0.23706007453415764, 0.20425721739130526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36956521739130432, 0.15896739130434784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64596273291925466, 0}","curveMode":4,"curveTo":"{0.59627329192546585, 0.060688434782607797}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64596273291925466, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3D7E66E2-066F-416B-8569-99788535D664","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.203125,"width":2.1875,"x":8.890625,"y":9.296875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"6F85BB4F-44A2-47EF-9078-079BE427DBEF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":7.640625,"x":12.25,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.028629856850715747, 0.75567423230974629}","curveMode":4,"curveTo":"{0.049079754601226995, 0.83667111989319154}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.028629856850715747, 0.75567423230974629}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31356505521472156, 0.77303070761014692}","curveMode":4,"curveTo":"{0.30674846625766872, 0.73564753004005345}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.30674846625766872, 0.73564753004005345}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3885480572597137, 0.83622608491321648}","curveMode":2,"curveTo":"{0.33128834355828218, 0.80062305580774429}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35991820040899797, 0.81842456608811753}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53237909202453715, 0.84512683578104142}","curveMode":3,"curveTo":"{0.4260396237218787, 0.84512683578104142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47239263803680981, 0.84512683578104142}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66598491615542188, 0.75611926728971901}","curveMode":4,"curveTo":"{0.58282208588957052, 0.82732531695594236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62372188139059304, 0.79172229639519354}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63122008997955281, 0.62438805874499259}","curveMode":4,"curveTo":"{0.69256978323108653, 0.68224299065420557}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70347648261758688, 0.57009345794392519}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31492842535787319, 0.65153538050734316}","curveMode":3,"curveTo":"{0.54124053987730336, 0.65153536341789153}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43353783231083842, 0.65153538050734316}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04226316564417415, 0.50378283578104222}","curveMode":4,"curveTo":"{0.21267893660531698, 0.62216288384512686}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12678936605316973, 0.56341789052069424}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.23141964218958699}","curveMode":2,"curveTo":"{0, 0.42634625367156287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.33110814419225632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22494887525562371, 0.03026260080106721}","curveMode":2,"curveTo":"{0.044989775051124746, 0.15131283311081531}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13496932515337423, 0.090787716955941261}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63190184049079756, 0}","curveMode":3,"curveTo":"{0.34015005316973146, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48057259713701433, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95092024539877296, 0.19136623765020114}","curveMode":2,"curveTo":"{0.75596446625767144, 0.038273281708944382}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85276073619631898, 0.11481975967957277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.67289719626168221}","curveMode":2,"curveTo":"{1, 0.31775696662216302}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49399198931909211}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74573951738241584, 0.96039163044058684}","curveMode":2,"curveTo":"{0.94887525562372188, 0.80195815220293643}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84662576687116564, 0.88117489986648867}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3346965725971397, 1}","curveMode":3,"curveTo":"{0.61417842126789157, 0.99999999743658252}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45194274028629855, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.095432899795503387, 0.89764130520694141}","curveMode":2,"curveTo":"{0.23994542331288107, 0.97952826018691697}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16768916155419222, 0.93858477970627507}"}]},{"_class":"shapePath","do_objectID":"FB27AFD5-865C-4195-B256-6A8B7FF2425B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.203125,"width":3.03125,"x":14.40625,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.3630731895910756}","curveMode":3,"curveTo":"{1, 0.68525394795539274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.53159851301115246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72852255670102417, 0.047088059479551449}","curveMode":4,"curveTo":"{0.94501740206184881, 0.23296166542750685}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83505154639175261, 0.14126394052044611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32989690721649484, 0}","curveMode":2,"curveTo":"{0.6048112164948386, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46391752577319589, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042955216494839389, 0.19206947211895664}","curveMode":4,"curveTo":"{0.21821327835050866, 0.038413799256508029}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12886597938144329, 0.11524163568773234}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.6666667063197047}","curveMode":2,"curveTo":"{0, 0.31722444609665612}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49070631970260226}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24054960824742949, 0.95910780669144979}","curveMode":2,"curveTo":"{0.048109855670097117, 0.79553903345724908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14432989690721648, 0.87732342007434949}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64261146391753254, 1}","curveMode":2,"curveTo":"{0.36082474226804123, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50515463917525771, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95188981443299647, 0.80173478066914283}","curveMode":2,"curveTo":"{0.75944973195875776, 0.96034700371747428}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85567010309278346, 0.8810408921933085}"}]},{"_class":"shapePath","do_objectID":"2CFE872E-923E-4070-B3D1-FA6A3C33D63E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":7.640625,"x":21.25,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.028629856850715747, 0.75567423230974629}","curveMode":4,"curveTo":"{0.049079754601226995, 0.83667111989319154}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.028629856850715747, 0.75567423230974629}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31356518609406681, 0.77303070761014692}","curveMode":4,"curveTo":"{0.30674846625766872, 0.73564753004005345}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.30674846625766872, 0.73564753004005345}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3885480572597137, 0.83622608491321648}","curveMode":2,"curveTo":"{0.33128834355828218, 0.80062305580774429}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35991820040899797, 0.81842456608811753}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53237909202453715, 0.84512683578104142}","curveMode":3,"curveTo":"{0.4260396237218787, 0.84512683578104142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47239263803680981, 0.84512683578104142}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66598491615542188, 0.75611926728971901}","curveMode":4,"curveTo":"{0.58282208588957052, 0.82732531695594236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62372188139059304, 0.79172229639519354}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63122008997955281, 0.62438805874499259}","curveMode":4,"curveTo":"{0.69256978323108653, 0.68224299065420557}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70347648261758688, 0.57009345794392519}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31492842535787319, 0.65153538050734316}","curveMode":3,"curveTo":"{0.54124053987730336, 0.65153536341789153}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43353783231083842, 0.65153538050734316}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042263034764828879, 0.50378283578104222}","curveMode":4,"curveTo":"{0.21267893660531698, 0.62216288384512686}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12678936605316973, 0.56341789052069424}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.23141964218958699}","curveMode":2,"curveTo":"{0, 0.42634625367156287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.33110814419225632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22494887525562371, 0.03026260080106721}","curveMode":2,"curveTo":"{0.044989775051124746, 0.15131283311081531}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13496932515337423, 0.090787716955941261}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63190184049079756, 0}","curveMode":3,"curveTo":"{0.34015005316973146, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48057259713701433, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95092024539877296, 0.19136623765020114}","curveMode":2,"curveTo":"{0.75596446625767144, 0.038273281708944382}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85276073619631898, 0.11481975967957277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.67289719626168221}","curveMode":2,"curveTo":"{1, 0.31775696662216302}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49399198931909211}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74573951738241584, 0.96039163044058684}","curveMode":2,"curveTo":"{0.94887525562372188, 0.80195815220293643}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84662576687116564, 0.88117489986648867}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3346965725971397, 1}","curveMode":3,"curveTo":"{0.61417842126789157, 0.99999999743658252}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45194274028629855, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.095432768916158123, 0.89764130520694141}","curveMode":2,"curveTo":"{0.2399452924335358, 0.97952826018691697}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16768916155419222, 0.93858477970627507}"}]},{"_class":"shapePath","do_objectID":"74D7613D-15F0-4650-B8ED-3A392F563800","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.203125,"width":3.03125,"x":23.40625,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.3630731895910756}","curveMode":3,"curveTo":"{1, 0.68525394795539274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.53159851301115246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72852255670102417, 0.047088059479551449}","curveMode":4,"curveTo":"{0.94501740206184881, 0.23296166542750685}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83505154639175261, 0.14126394052044611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32989690721649484, 0}","curveMode":2,"curveTo":"{0.6048112164948386, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46391752577319589, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042955546391745772, 0.19206947211895664}","curveMode":4,"curveTo":"{0.21821327835050866, 0.038413799256508029}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12886597938144329, 0.11524163568773234}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.6666667063197047}","curveMode":2,"curveTo":"{0, 0.31722444609665612}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49070631970260226}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24054960824742949, 0.95910780669144979}","curveMode":2,"curveTo":"{0.048110185567003506, 0.79553903345724908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14432989690721648, 0.87732342007434949}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64261146391753254, 1}","curveMode":2,"curveTo":"{0.36082474226804123, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50515463917525771, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95188981443299647, 0.80173478066914283}","curveMode":2,"curveTo":"{0.75944973195875776, 0.96034700371747428}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85567010309278346, 0.8810408921933085}"}]}],"windingRule":1},{"_class":"text","do_objectID":"80300B5D-727E-4D62-838F-64C2B884AF99","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":36,"x":312.472,"y":194.625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1.99","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2664132416248322,"green":0.3559464812278748,"red":0.9433749318122864},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1.99","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2664132416248322,"green":0.3559464812278748,"red":0.9433749318122864},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {34, 14}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapeGroup","do_objectID":"0DDD7AF1-C948-4E8C-B990-556A67DEEC3A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":29.15625,"x":207.505625,"y":120},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 36","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F2FD548C-D71A-46DB-8FE8-AE1BBA7269F5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":5.03125,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56521739130434778, 1}","curveMode":1,"curveTo":"{0.56521739130434778, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.56521739130434778, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40579710807453567, 0.34510869565217389}","curveMode":4,"curveTo":"{0.56521739130434778, 0.27989130434782611}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56521739130434778, 0.27989130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.42527173913043476}","curveMode":4,"curveTo":"{0.21739130434782608, 0.39356882608695576}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.42527173913043476}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11387164223602633, 0.23505434782608695}","curveMode":4,"curveTo":"{0, 0.25135869565217389}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.25135869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50414078012422214, 0.11367756521739041}","curveMode":2,"curveTo":"{0.23706007453416328, 0.20425721739130526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36956521739130432, 0.15896739130434784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64596273291925466, 0}","curveMode":4,"curveTo":"{0.59627329192546585, 0.060688434782607797}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64596273291925466, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"2F4F64A1-15B2-4E3F-B766-3CBF39395AF0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.203125,"width":2.1875,"x":8.890625,"y":9.296875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"54A68A0B-27EC-45E1-B782-9224E04A7039","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":7.703125,"x":12.453125,"y":0.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.72554347826086951}","curveMode":4,"curveTo":"{0.016227180527383367, 0.80887680869565148}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.72554347826086951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2920892494929006, 0.74909419999999938}","curveMode":4,"curveTo":"{0.28397565922920892, 0.70652173913043481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.28397565922920892, 0.70652173913043481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39553752535496955, 0.83378622608695774}","curveMode":4,"curveTo":"{0.31575380121703756, 0.78306159130434716}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35496957403651114, 0.80842391304347827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55240035699797263, 0.84646739130434778}","curveMode":2,"curveTo":"{0.44151445030425862, 0.84646739130434778}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49290060851926976, 0.84646739130434778}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68492215821500912, 0.76494565217391308}","curveMode":4,"curveTo":"{0.60243407707910746, 0.83016304347826086}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64300202839756593, 0.79755434782608692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70588235294117652, 0.59012682608695732}","curveMode":2,"curveTo":"{0.70588235294117652, 0.71603260869565222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70588235294117652, 0.65081521739130432}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60446247464503045, 0.48278986956521819}","curveMode":2,"curveTo":"{0.68559837728194728, 0.54438408695652085}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64503042596348881, 0.51358695652173914}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40365111561866124, 0.46739130434782611}","curveMode":3,"curveTo":"{0.55104791886409632, 0.46739130434782611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48478701825557807, 0.46739130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26572008113590262, 0.54076086956521741}","curveMode":4,"curveTo":"{0.33062880324543609, 0.49184782608695654}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.26572008113590262, 0.54076086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034482758620689655, 0.51766304347826086}","curveMode":1,"curveTo":"{0.034482758620689655, 0.51766304347826086}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.034482758620689655, 0.51766304347826086}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18052738336713997, 0}","curveMode":1,"curveTo":"{0.18052738336713997, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.18052738336713997, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93306288032454365, 0}","curveMode":1,"curveTo":"{0.93306288032454365, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93306288032454365, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93306288032454365, 0.17798913043478262}","curveMode":1,"curveTo":"{0.93306288032454365, 0.17798913043478262}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93306288032454365, 0.17798913043478262}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39553752535496955, 0.17798913043478262}","curveMode":1,"curveTo":"{0.39553752535496955, 0.17798913043478262}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39553752535496955, 0.17798913043478262}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41446932251521401, 0.32608695652173914}","curveMode":4,"curveTo":"{0.35091277890466532, 0.34782608695652173}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35091277890466532, 0.34782608695652173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67275177281947163, 0.31521739130434784}","curveMode":3,"curveTo":"{0.47937804462474748, 0.31521739130434784}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54563894523326573, 0.31521739130434784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95605147261663392, 0.46920291304347905}","curveMode":2,"curveTo":"{0.78025684381338645, 0.34601447826086879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86815415821501019, 0.40760869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72961956521739135}","curveMode":3,"curveTo":"{1, 0.54936595652173992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.64809782608695654}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79648402434076981, 0.95561594521739057}","curveMode":4,"curveTo":"{0.96416506288032555, 0.80253623478260938}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89249492900608518, 0.86684782608695654}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35294117647058826, 1}","curveMode":3,"curveTo":"{0.66260978498985701, 1.0000000052173905}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49087221095334688, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067613208924950624, 0.87545289565217321}","curveMode":2,"curveTo":"{0.24070322109533335, 0.97509057913043518}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15415821501014199, 0.92527173913043481}"}]},{"_class":"shapePath","do_objectID":"7BABD542-F1EB-4FE2-9D98-C07FF0A2763B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":7.703125,"x":21.453125,"y":0.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.72554347826086951}","curveMode":4,"curveTo":"{0.016227180527383367, 0.80887680869565148}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.72554347826086951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2920892494929006, 0.74909419999999938}","curveMode":4,"curveTo":"{0.28397565922920892, 0.70652173913043481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.28397565922920892, 0.70652173913043481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39553752535496955, 0.83378622608695774}","curveMode":4,"curveTo":"{0.31575380121703756, 0.78306159130434716}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35496957403651114, 0.80842391304347827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55240035699797263, 0.84646739130434778}","curveMode":2,"curveTo":"{0.44151445030425862, 0.84646739130434778}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49290060851926976, 0.84646739130434778}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68492215821500912, 0.76494565217391308}","curveMode":4,"curveTo":"{0.60243407707910746, 0.83016304347826086}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64300202839756593, 0.79755434782608692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70588235294117652, 0.59012682608695732}","curveMode":2,"curveTo":"{0.70588235294117652, 0.71603260869565222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70588235294117652, 0.65081521739130432}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60446247464503045, 0.48278986956521819}","curveMode":2,"curveTo":"{0.68559837728194728, 0.54438408695652085}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64503042596348881, 0.51358695652173914}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40365111561866124, 0.46739130434782611}","curveMode":3,"curveTo":"{0.55104791886409632, 0.46739130434782611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48478701825557807, 0.46739130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26572008113590262, 0.54076086956521741}","curveMode":4,"curveTo":"{0.33062880324543609, 0.49184782608695654}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.26572008113590262, 0.54076086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034482758620689655, 0.51766304347826086}","curveMode":1,"curveTo":"{0.034482758620689655, 0.51766304347826086}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.034482758620689655, 0.51766304347826086}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18052738336713997, 0}","curveMode":1,"curveTo":"{0.18052738336713997, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.18052738336713997, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93306288032454365, 0}","curveMode":1,"curveTo":"{0.93306288032454365, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93306288032454365, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93306288032454365, 0.17798913043478262}","curveMode":1,"curveTo":"{0.93306288032454365, 0.17798913043478262}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93306288032454365, 0.17798913043478262}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39553752535496955, 0.17798913043478262}","curveMode":1,"curveTo":"{0.39553752535496955, 0.17798913043478262}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39553752535496955, 0.17798913043478262}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41446932251521401, 0.32608695652173914}","curveMode":4,"curveTo":"{0.35091277890466532, 0.34782608695652173}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35091277890466532, 0.34782608695652173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67275177281947163, 0.31521739130434784}","curveMode":3,"curveTo":"{0.47937804462474748, 0.31521739130434784}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54563894523326573, 0.31521739130434784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95605147261663392, 0.46920291304347905}","curveMode":2,"curveTo":"{0.78025684381338645, 0.34601447826086879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86815415821501019, 0.40760869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72961956521739135}","curveMode":3,"curveTo":"{1, 0.54936595652173992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.64809782608695654}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79648402434076981, 0.95561594521739057}","curveMode":4,"curveTo":"{0.96416506288032555, 0.80253623478260938}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89249492900608518, 0.86684782608695654}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35294117647058826, 1}","curveMode":3,"curveTo":"{0.66260978498985701, 1.0000000052173905}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49087221095334688, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067613338742394516, 0.87545289565217321}","curveMode":2,"curveTo":"{0.24070309127788944, 0.97509057913043518}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15415821501014199, 0.92527173913043481}"}]}],"windingRule":1},{"_class":"text","do_objectID":"0119FA22-59EC-45E2-A984-9E4F75594A77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":36,"x":204.24,"y":116.625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1.55","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0.7776228785514832,"red":0.9916642308235168},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1.55","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0.7776228785514832,"red":0.9916642308235168},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {34, 14}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapeGroup","do_objectID":"7E93185B-1F79-42EF-89EF-81F23BB1A94D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":28.82812500000003,"x":225.201625,"y":220},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 37","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D35B3969-76EA-445F-8C76-C9EFEA81EE19","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":5.03125,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56521739130434778, 1}","curveMode":1,"curveTo":"{0.56521739130434778, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.56521739130434778, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40579710807453567, 0.34510869565217389}","curveMode":4,"curveTo":"{0.56521739130434778, 0.27989130434782611}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56521739130434778, 0.27989130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.42527173913043476}","curveMode":4,"curveTo":"{0.21739130434782608, 0.39356882608695576}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.42527173913043476}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11387164223602633, 0.23505434782608695}","curveMode":4,"curveTo":"{0, 0.25135869565217389}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.25135869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50414078012422214, 0.11367756521739041}","curveMode":2,"curveTo":"{0.23706007453416328, 0.20425721739130526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36956521739130432, 0.15896739130434784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64596273291925466, 0}","curveMode":4,"curveTo":"{0.59627329192546585, 0.060688434782607797}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64596273291925466, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"0B3ACCBE-10CA-4EF8-93D3-A333B63473C9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.203125,"width":2.1875,"x":8.890625,"y":9.296875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"DF7478C9-F0E2-4D22-8861-55A52659D323","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.703125,"width":7.640625000000028,"x":12.421875,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97341513292433546, 0.24299065420560748}","curveMode":4,"curveTo":"{0.95296523517382425, 0.1637739492656867}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97341513292433546, 0.24299065420560748}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68847980368097805, 0.22563417890520696}","curveMode":4,"curveTo":"{0.69529652351738358, 0.26301735647530039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.69529652351738358, 0.26301735647530039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.61349693251533888, 0.16243883578104051}","curveMode":2,"curveTo":"{0.67075664621677011, 0.19804180507343214}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6421267893660545, 0.18024032042723631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46966589775050849, 0.15353805073431243}","curveMode":3,"curveTo":"{0.57600536605316655, 0.15353805073431243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5296523517382431, 0.15353805073431243}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33401508384458056, 0.2425456448598122}","curveMode":2,"curveTo":"{0.41854115337423053, 0.17133953538050822}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3762781186094093, 0.20694259012016022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36877991002044952, 0.37472183711615409}","curveMode":4,"curveTo":"{0.30743021676891602, 0.31686694793057485}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29652351738241572, 0.42990654205607476}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68438982413087579, 0.34712950600801068}","curveMode":3,"curveTo":"{0.45807770961145394, 0.34712950600801068}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56441717791411206, 0.34712950600801068}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95705521472392652, 0.49621716421895784}","curveMode":2,"curveTo":"{0.78663931288343159, 0.37694705473965362}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87116564417177966, 0.43658210947930576}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.76724520160213538}","curveMode":2,"curveTo":"{1, 0.57320869425901289}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.66755674232309747}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7750511247443771, 0.96973742568758348}","curveMode":2,"curveTo":"{0.95501022494887544, 0.84779704566088221}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86503067484662632, 0.90921228304405877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36809815950920483, 1}","curveMode":3,"curveTo":"{0.65984994683026232, 0.99999999743658252}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5194274028629875, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048398134969323624, 0.80774365821094796}","curveMode":4,"curveTo":"{0.24335378323108667, 0.9617267473431238}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14519427402862931, 0.88518024032042719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.32710280373831774}","curveMode":2,"curveTo":"{0, 0.68135292923898605}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50600801068090784}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25357873210634224, 0.039608395193590572}","curveMode":2,"curveTo":"{0.050443124744374741, 0.19804180507343214}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15132924335378267, 0.11882510013351134}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66121344785275926, 0}","curveMode":3,"curveTo":"{0.38582131697341265, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54805725971370312, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90524871983639643, 0.10369384245660793}","curveMode":2,"curveTo":"{0.75528297750511064, 0.020916806408543844}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83026584867075726, 0.062750333778371165}"}]},{"_class":"shapePath","do_objectID":"98CA3B97-0182-4C06-856D-8F317AF2AA53","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.203125,"width":3.046875,"x":14.87500000000003,"y":5.671875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.63692688178438484}","curveMode":3,"curveTo":"{0, 0.31474605204460721}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.46840148698884759}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26837628717948042, 0.95415116133829314}","curveMode":4,"curveTo":"{0.052991671794865025, 0.76827753159851087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15897435897435896, 0.86245353159851301}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":2,"curveTo":"{0.39316283076921721, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95555577435896755, 0.81164807137546291}","curveMode":4,"curveTo":"{0.77777755897434708, 0.96282527881040891}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8666666666666667, 0.88847583643122674}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.33705076579925436}","curveMode":2,"curveTo":"{1, 0.68649314498141045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.51301115241635686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7606839794871727, 0.042131390334574643}","curveMode":4,"curveTo":"{0.95213653333332149, 0.20817843866171004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85641025641025637, 0.12639405204460966}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35726473846152657, 0}","curveMode":2,"curveTo":"{0.64102564102564108, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49743589743589745, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.047863466666659894, 0.19826521933085717}","curveMode":2,"curveTo":"{0.23931602051280862, 0.039652996282525728}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14358974358974358, 0.11895910780669144}"}]},{"_class":"shapePath","do_objectID":"22675D0E-7F64-4F44-91DA-228844322A20","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.5,"width":7.6875,"x":21.14062500000003,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.82201086956521741}","curveMode":1,"curveTo":"{1, 0.82201086956521741}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.82201086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010840195121948535, 0.93297101739130495}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15176143089430424, 0.74909419999999938}","curveMode":2,"curveTo":"{0.043360520325200567, 0.86956521739130432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.097560975609756101, 0.80978260869565222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54742556097560702, 0.49003621739130354}","curveMode":3,"curveTo":"{0.25880741463414431, 0.66938404347826008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41869918699186992, 0.57065217391304346}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69376702439024118, 0.36775360869565138}","curveMode":4,"curveTo":"{0.62601626016260159, 0.43568839130434706}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65447154471544711, 0.40760869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71341463414634143, 0.2481884347826078}","curveMode":2,"curveTo":"{0.71341463414634143, 0.32880434782608697}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71341463414634143, 0.29076086956521741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62872637398373721, 0.16938408695652085}","curveMode":4,"curveTo":"{0.69647687804877578, 0.21557973913043388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.19293478260869565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46070452032519854, 0.15760869565217392}","curveMode":2,"curveTo":"{0.58130081300813008, 0.15760869565217392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52032520325203258, 0.15760869565217392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34281834146340995, 0.21784417391304436}","curveMode":4,"curveTo":"{0.41327895934959147, 0.16983695652173914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37804878048780488, 0.19429347826086957}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31707317073170732, 0.31385869565217389}","curveMode":4,"curveTo":"{0.32249313821137743, 0.25769921739130369}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.31707317073170732, 0.31385869565217389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.050135414634141631, 0.18976452173912953}","curveMode":4,"curveTo":"{0.032520325203252036, 0.29483695652173914}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.032520325203252036, 0.29483695652173914}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28252032520325204, 0.02309782608695652}","curveMode":2,"curveTo":"{0.10365853658536585, 0.1145833913043485}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19308943089430894, 0.069293478260869568}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67479674796747968, 0}","curveMode":3,"curveTo":"{0.39430894308943087, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52845528455284552, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.957994666666664, 0.1326993043478252}","curveMode":2,"curveTo":"{0.78997281300812539, 0.026721043478259973}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87398373983739841, 0.080163043478260865}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.32155795652173835}","curveMode":3,"curveTo":"{1, 0.1983695652173913}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.27717391304347827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94037931707316602, 0.44565217391304346}","curveMode":4,"curveTo":"{0.98780487804878048, 0.3641304347826087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96341463414634143, 0.40489130434782611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8157182439024363, 0.56159421739130511}","curveMode":3,"curveTo":"{0.90243902439024393, 0.48822465217391381}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84959349593495936, 0.53260869565217395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57317073170731703, 0.71422101739130495}","curveMode":2,"curveTo":"{0.75338770731706783, 0.60371378260869646}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66260162601626016, 0.65896739130434778}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46747967479674796, 0.78713767826086889}","curveMode":2,"curveTo":"{0.51626016260162599, 0.75090580000000062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.491869918699187, 0.76902173913043481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43292682926829268, 0.82201086956521741}","curveMode":4,"curveTo":"{0.44783206504064771, 0.80480072173912975}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43292682926829268, 0.82201086956521741}"}]}],"windingRule":1},{"_class":"text","do_objectID":"E20FEAA3-E8FC-4645-A156-2721252FE4C2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":36,"x":217.936,"y":216.625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1.62","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0.7776228785514832,"red":0.9916642308235168},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1.62","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0.7776228785514832,"red":0.9916642308235168},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {34, 14}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"1C001F38-B46D-4407-A00B-B21A4D12DCE2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":106,"x":252.9674,"y":306.255825},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Mean Rank","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Mean Rank","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {105, 16}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"04BF275D-0F94-4EBF-B03B-CF347EE66DDB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":46,"x":0.2000000000000028,"y":94.08005000000003},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"SST2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"SST2","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {45, 15}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"A51A9BE8-2510-44A0-8F39-EBC48D07517C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":24,"x":20.2,"y":194.01344},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"RT","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"RT","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":18}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {23, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"E18B4519-C2E9-4394-A830-5EB7AD48EC24","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":32,"x":35.7,"y":276.96848},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1.00","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1.00","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {30, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"AB46D604-D56A-4AE7-8297-BA49995BB3AB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":32,"x":162.1,"y":276.96848},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1.50","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1.50","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {30, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"31B12848-AE1D-4DBA-A128-057D54AD0F3E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":32,"x":288.5,"y":276.96848},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2.00","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"2.00","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {31, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"830410C8-448F-4047-93C0-FC89B7E8E4D9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":32,"x":414.9,"y":276.96848},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2.50","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"2.50","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {31, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"4636001E-B281-4DD9-B2CA-47E0A93F8A26","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":32,"x":541.3000000000001,"y":276.96848},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3.00","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"3.00","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {31, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"E65EFB45-E5E6-4DEA-8DF1-4EA39C97FCA1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":12,"x":157,"y":6.199999999999989},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 38","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.037309583333334707}","curveMode":4,"curveTo":"{0, 0.083333333333333329}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.083333333333333329, 0}","curveMode":4,"curveTo":"{0.037309166666666727, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.083333333333333329, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9626908333333356, 0}","curveMode":4,"curveTo":"{0.91666666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91666666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.083333333333333329}","curveMode":4,"curveTo":"{1, 0.037309583333334707}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96269041666666999}","curveMode":4,"curveTo":"{1, 0.91666666666666663}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.91666666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91666666666666663, 1}","curveMode":4,"curveTo":"{0.9626908333333356, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.91666666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037309166666666727, 1}","curveMode":4,"curveTo":"{0.083333333333333329, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.083333333333333329, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91666666666666663}","curveMode":4,"curveTo":"{0, 0.96269041666666999}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.91666666666666663}"}]},{"_class":"text","do_objectID":"451EDC79-0D8C-41A8-BFD6-BD0B50999344","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":96,"x":177,"y":0.8562499999999886},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"GradShap","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"GradShap","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {95, 19}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"048F05DF-BE93-4BFF-A2E1-3FE89EDC8123","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":12,"x":288,"y":6.199999999999989},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 39","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.037309583333334707}","curveMode":4,"curveTo":"{0, 0.083333333333333329}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.083333333333333329, 0}","curveMode":4,"curveTo":"{0.037310000000000322, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.083333333333333329, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96269000000000438, 0}","curveMode":4,"curveTo":"{0.91666666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91666666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.083333333333333329}","curveMode":4,"curveTo":"{1, 0.037309583333334707}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96269041666666999}","curveMode":4,"curveTo":"{1, 0.91666666666666663}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.91666666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91666666666666663, 1}","curveMode":4,"curveTo":"{0.96269000000000438, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.91666666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037310000000000322, 1}","curveMode":4,"curveTo":"{0.083333333333333329, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.083333333333333329, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91666666666666663}","curveMode":4,"curveTo":"{0, 0.96269041666666999}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.91666666666666663}"}]},{"_class":"text","do_objectID":"EC5F4DA8-B983-44DA-918E-CB542BF375EB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":22,"x":308,"y":0.8562499999999886},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"IG","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"IG","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {19, 16}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"B45544E2-F91F-476C-B293-790B4D644350","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":12,"x":346,"y":6.199999999999989},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 40","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.015686275,"green":0.7372548999999999,"red":0.9843137},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.037309583333334707}","curveMode":4,"curveTo":"{0, 0.083333333333333329}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.083333333333333329, 0}","curveMode":4,"curveTo":"{0.037310000000000322, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.083333333333333329, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96269000000000438, 0}","curveMode":4,"curveTo":"{0.91666666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91666666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.083333333333333329}","curveMode":4,"curveTo":"{1, 0.037309583333334707}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96269041666666999}","curveMode":4,"curveTo":"{1, 0.91666666666666663}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.91666666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91666666666666663, 1}","curveMode":4,"curveTo":"{0.96269000000000438, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.91666666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037310000000000322, 1}","curveMode":4,"curveTo":"{0.083333333333333329, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.083333333333333329, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91666666666666663}","curveMode":4,"curveTo":"{0, 0.96269041666666999}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.91666666666666663}"}]},{"_class":"text","do_objectID":"3A0F9A5C-41B8-4C1C-8651-AC7816427A3C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":36,"x":366,"y":0.8562499999999886},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DIG","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"DIG","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":20}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {34, 16}}","lineSpacingBehaviour":1,"textBehaviour":0}]}]}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[60,61,61,426]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[24]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/AB9D8996-4AF2-40C5-976C-AF397AF5B4E4.json <==
{"_class":"page","do_objectID":"AB9D8996-4AF2-40C5-976C-AF397AF5B4E4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"9FE31318-6DC3-4810-BB3E-553CD3CABD21","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":314,"width":506,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"chart","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"AA5FBBC6-B1DA-4A3C-9088-ECFA302D093B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":267,"width":450,"x":43,"y":13},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"F3D91EF2-7261-4746-AD69-1B0AD6451337","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":183,"width":402,"x":46,"y":37},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"57CF73E7-5C0D-4773-A198-17928C451CAA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":401,"x":0.5,"y":182},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"98C9FF71-BDA0-46F3-89DA-C8C2E6D57CCA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":401,"x":0.5,"y":151},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"1CFDEE40-A532-4640-9B78-BE4E2A915D18","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":401,"x":0.5,"y":121},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"0628383F-6460-43AB-A023-092B88B19384","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":401,"x":0.5,"y":91},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"384A03F0-B8E8-4505-B71A-E4E626331DBC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":401,"x":0.5,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"3DE67C57-EA09-40B9-BB91-4F5ECC3FADCF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":401,"x":0.5,"y":30},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"5081F8EA-B965-4B10-8481-921CADE0E8B2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":401,"x":0.5,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"76833692-C5B1-4C53-988F-AD8C727EF8FA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":124,"width":30,"x":33,"y":59},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"791D19F1-B62F-4ACC-AD9B-269BD8DABAEE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":123.3,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapeGroup","do_objectID":"E1288B2B-262F-4562-AA3E-C3D59FF66896","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":124,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"4B8C1632-155C-449C-9CF8-6734AC6677DB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":124,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99193548387096775}","curveMode":1,"curveTo":"{0, 0.99193548387096775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99193548387096775}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.024193548387096774}","curveMode":1,"curveTo":"{0, 0.024193548387096774}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.024193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.024193548387096774}","curveMode":1,"curveTo":"{0.033333333333333333, 0.024193548387096774}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.024193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.01083177419354843}","curveMode":4,"curveTo":"{0, 0.024193548387096774}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.024193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.04477133333333351, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.0080645161290322578}","curveMode":1,"curveTo":"{0.10000000000000001, 0.0080645161290322578}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.0080645161290322578}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.0080645161290322578}","curveMode":1,"curveTo":"{0.90000000000000002, 0.0080645161290322578}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.0080645161290322578}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95522866666666739, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.024193548387096774}","curveMode":4,"curveTo":"{1, 0.01083177419354843}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.024193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.024193548387096774}","curveMode":1,"curveTo":"{0.96666666666666667, 0.024193548387096774}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.024193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.024193548387096774}","curveMode":1,"curveTo":"{1, 0.024193548387096774}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.024193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99193548387096775}","curveMode":1,"curveTo":"{1, 0.99193548387096775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99193548387096775}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"8B2946A0-0E91-4F71-86D8-A4EBDF0F1325","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":121,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99173553719008267}","curveMode":1,"curveTo":"{1, 0.99173553719008267}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99173553719008267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0082644628099173556}","curveMode":1,"curveTo":"{0.9642857142857143, 0.0082644628099173556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.0082644628099173556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0037001322314050744}","curveMode":4,"curveTo":"{0.9642857142857143, 0.0082644628099173556}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.0082644628099173556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94829607142857142, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051704142857142851, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.0082644628099173556}","curveMode":4,"curveTo":"{0.035714285714285712, 0.0037001322314050744}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.0082644628099173556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.0082644628099173556}","curveMode":1,"curveTo":"{0.035714285714285712, 0.0082644628099173556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.0082644628099173556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99173553719008267}","curveMode":1,"curveTo":"{0, 0.99173553719008267}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99173553719008267}"}]}],"windingRule":1}]},{"_class":"shapePath","do_objectID":"724BC734-E0E9-4666-88E3-697C6ADCDF77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":182.133332,"width":400.6,"x":0.7000000000000028,"y":0.1666680000000156},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"B998A432-1BE7-4EE4-8C82-45074F8FD910","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":28,"x":34,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.0073395901639344641}","curveMode":4,"curveTo":"{0, 0.016393442622950821}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.016393442622950821}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979642857143019, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802035714285795, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.016393442622950821}","curveMode":4,"curveTo":"{1, 0.0073395901639344641}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.016393442622950821}"}]},{"_class":"shapeGroup","do_objectID":"89E725C8-609C-4472-A59C-2C272C03116C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":53,"width":30,"x":125,"y":130},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1E069F75-C93A-4E8C-9407-F482289F2E54","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":53,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98113207547169812}","curveMode":1,"curveTo":"{0, 0.98113207547169812}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.98113207547169812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.056603773584905662}","curveMode":1,"curveTo":"{0, 0.056603773584905662}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.056603773584905662}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.056603773584905662}","curveMode":1,"curveTo":"{0.033333333333333333, 0.056603773584905662}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.056603773584905662}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.025342264150943497}","curveMode":4,"curveTo":"{0, 0.056603773584905662}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.056603773584905662}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.04477133333333351, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.018867924528301886}","curveMode":1,"curveTo":"{0.10000000000000001, 0.018867924528301886}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.018867924528301886}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.018867924528301886}","curveMode":1,"curveTo":"{0.90000000000000002, 0.018867924528301886}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.018867924528301886}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95522866666666739, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.056603773584905662}","curveMode":4,"curveTo":"{1, 0.025342264150943497}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.056603773584905662}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.056603773584905662}","curveMode":1,"curveTo":"{0.96666666666666667, 0.056603773584905662}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.056603773584905662}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.056603773584905662}","curveMode":1,"curveTo":"{1, 0.056603773584905662}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.056603773584905662}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98113207547169812}","curveMode":1,"curveTo":"{1, 0.98113207547169812}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.98113207547169812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"539C2DD7-FA89-45B8-B7BB-CF9065849855","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.97999999999999998}","curveMode":1,"curveTo":"{1, 0.97999999999999998}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.97999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.02}","curveMode":1,"curveTo":"{0.9642857142857143, 0.02}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.02}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0089542000000000146}","curveMode":4,"curveTo":"{0.9642857142857143, 0.02}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.02}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94829607142857242, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051703928571429615, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.02}","curveMode":4,"curveTo":"{0.035714285714285712, 0.0089542000000000146}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.02}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.02}","curveMode":1,"curveTo":"{0.035714285714285712, 0.02}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.02}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.97999999999999998}","curveMode":1,"curveTo":"{0, 0.97999999999999998}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.97999999999999998}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"5BD49E41-492F-4A72-91AD-29B6E38B0E1B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":51,"width":28,"x":126,"y":131},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.017557450980392249}","curveMode":4,"curveTo":"{0, 0.039215686274509803}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.039215686274509803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979642857143019, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802035714285795, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.039215686274509803}","curveMode":4,"curveTo":"{1, 0.017557450980392249}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.039215686274509803}"}]},{"_class":"shapeGroup","do_objectID":"85EA0F32-577A-4041-BEE7-AAA8FBA53C96","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":30,"x":217,"y":163},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E16A183D-4008-49E9-9193-FCA3FBA268B3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94999999999999996}","curveMode":1,"curveTo":"{0, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.14999999999999999}","curveMode":1,"curveTo":"{0, 0.14999999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.14999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.14999999999999999}","curveMode":1,"curveTo":"{0.033333333333333333, 0.14999999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.14999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.067157000000000272}","curveMode":4,"curveTo":"{0, 0.14999999999999999}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.14999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.044767333333334138, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.050000000000000003}","curveMode":1,"curveTo":"{0.10000000000000001, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.050000000000000003}","curveMode":1,"curveTo":"{0.90000000000000002, 0.050000000000000003}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.050000000000000003}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95523266666666773, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.14999999999999999}","curveMode":4,"curveTo":"{1, 0.067157000000000272}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.14999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.14999999999999999}","curveMode":1,"curveTo":"{0.96666666666666667, 0.14999999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.14999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.14999999999999999}","curveMode":1,"curveTo":"{1, 0.14999999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.14999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94999999999999996}","curveMode":1,"curveTo":"{1, 0.94999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"0599CF0C-D474-46D1-B077-02332E4ECA14","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94117647058823528}","curveMode":1,"curveTo":"{1, 0.94117647058823528}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.94117647058823528}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.058823529411764705}","curveMode":1,"curveTo":"{0.9642857142857143, 0.058823529411764705}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.058823529411764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.026334117647059979}","curveMode":4,"curveTo":"{0.9642857142857143, 0.058823529411764705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.058823529411764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94830000000000125, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051700000000000808, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.058823529411764705}","curveMode":4,"curveTo":"{0.035714285714285712, 0.026334117647059979}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.058823529411764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.058823529411764705}","curveMode":1,"curveTo":"{0.035714285714285712, 0.058823529411764705}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.058823529411764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94117647058823528}","curveMode":1,"curveTo":"{0, 0.94117647058823528}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.94117647058823528}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"A299BDA4-B32C-48BD-9F2D-3CB46C07B38E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":18,"width":28,"x":218,"y":164},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.049746111111111366}","curveMode":4,"curveTo":"{0, 0.1111111111111111}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.1111111111111111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979285714285766, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802071428571623, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.1111111111111111}","curveMode":4,"curveTo":"{1, 0.049746111111111366}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.1111111111111111}"}]},{"_class":"shapeGroup","do_objectID":"A2769B01-E011-4DDC-81DF-E0AFD25C19FB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":30,"x":309,"y":171},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"AEC6742A-66F3-4DF1-87B5-A065FFD23CB1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91666666666666663}","curveMode":1,"curveTo":"{0, 0.91666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.91666666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25}","curveMode":1,"curveTo":"{0, 0.25}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.25}","curveMode":1,"curveTo":"{0.033333333333333333, 0.25}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.11192833333333378}","curveMode":4,"curveTo":"{0, 0.25}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.044767333333334138, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.083333333333333329}","curveMode":1,"curveTo":"{0.10000000000000001, 0.083333333333333329}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.083333333333333329}","curveMode":1,"curveTo":"{0.90000000000000002, 0.083333333333333329}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95523266666666773, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.25}","curveMode":4,"curveTo":"{1, 0.11192833333333378}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.25}","curveMode":1,"curveTo":"{0.96666666666666667, 0.25}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.25}","curveMode":1,"curveTo":"{1, 0.25}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.91666666666666663}","curveMode":1,"curveTo":"{1, 0.91666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.91666666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"857290AC-4E39-42E1-8122-A5C762C06F93","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.88888888888888884}","curveMode":1,"curveTo":"{1, 0.88888888888888884}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.88888888888888884}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.1111111111111111}","curveMode":1,"curveTo":"{0.9642857142857143, 0.1111111111111111}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.1111111111111111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.049742222222224401}","curveMode":4,"curveTo":"{0.9642857142857143, 0.1111111111111111}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.1111111111111111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94830000000000125, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051700000000000808, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.1111111111111111}","curveMode":4,"curveTo":"{0.035714285714285712, 0.049742222222224401}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.1111111111111111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.1111111111111111}","curveMode":1,"curveTo":"{0.035714285714285712, 0.1111111111111111}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.1111111111111111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.88888888888888884}","curveMode":1,"curveTo":"{0, 0.88888888888888884}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.88888888888888884}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"CAB610C2-A726-44E7-818E-855138C2E444","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":28,"x":310,"y":172},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.089543000000000456}","curveMode":4,"curveTo":"{0, 0.20000000000000001}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.20000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979285714287799, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802071428571623, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.20000000000000001}","curveMode":4,"curveTo":"{1, 0.089543000000000456}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.20000000000000001}"}]}]},{"_class":"group","do_objectID":"2B2B400B-7669-4227-AE1E-19CB3887B748","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9F2295E5-5B51-42A1-AD55-C642DCB4412D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7BCE4C4E-E3BE-4CD8-854E-D97F3E796567","constrainProportions":false,"height":267,"width":398,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 35","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44C08F30-BF89-4DB2-96A8-89F4CC466F98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout","do_objectID":"02F3E688-EEDB-4728-AEAF-9C70DF844805"},"hasClickThrough":false,"layers":[{"_class":"text","do_objectID":"7FBC45B9-55AD-4485-B194-BCA609C55122","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0E2812F0-B81D-44CE-8F66-4D61E7DD00A9","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1D46F38F-D161-4856-BA36-AEE4890990A3","constrainProportions":false,"height":17,"width":164,"x":164,"y":249.425},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"# Interpolation Points","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5D336A6-FD56-4971-88ED-2F060A7424A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"82C3183B-53DB-4936-ADDC-24B4ACE617A3","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"# Interpolation Points","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {163, 16}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"C48A58A5-387B-48F7-9002-081FFA481E23","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0E46CFF2-7309-4F2B-BAD2-F13095E1F621","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1F012A35-54C8-47B5-B374-8ECE0115B453","constrainProportions":false,"height":17,"width":58,"x":-20.30000000000001,"y":112.35833},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Delta %","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":-270,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E45E1250-9B83-491B-8524-BB8DE566B44A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"0FC3E4CE-F8B7-4686-96EC-FB4339A87393","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Delta %","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {57, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"40BBA77A-26A9-4251-9BC4-65554371C7BD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"96557C39-3A20-4E58-9883-AAF6DAFC262E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9C7E766C-C449-4B62-A5B9-15360BA1A24A","constrainProportions":false,"height":16,"width":8,"x":31.7,"y":208.659375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94E196DD-42DA-4C34-AE27-C0025F103D25","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"3C9CB9D8-8F08-4D67-B693-58110EDE98EF","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"E08FDBA5-764B-408A-BD46-B2B491BFF72E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A259ADEC-CC31-4F84-954E-7E002BD448AA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4EE9DCDF-FF9B-4651-8AD4-178D77E200A7","constrainProportions":false,"height":16,"width":8,"x":31.7,"y":178.303815},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05FED0F9-ADF1-4A59-AEE2-A79F821645FD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"F0EEDECB-1448-435B-B9CD-A1C3BCA40E3B","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"C72449D0-0383-4ABD-B726-A4564E444EF7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6E192AAE-E730-4A42-9D39-F6AB365A7A90","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7BCA4136-73AF-40F4-B291-8B88FC837EBC","constrainProportions":false,"height":16,"width":8,"x":31.7,"y":147.948255},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80E41F6E-D8C1-469A-875C-3DCD4984E32A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"5D9765F2-AC78-4E23-800D-FBDD3A020F60","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"96606482-D4FC-4935-B14F-911D211EA5E3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"392CAC60-4DA0-48ED-9806-7AF30F76EEAC","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6A5A1F81-1B57-4B8D-96C6-E399776752EA","constrainProportions":false,"height":16,"width":8,"x":31.7,"y":117.592715},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"64591363-D6A7-49B7-8130-C1A67893FD6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"60098334-C400-439A-B316-1855DA29EAD9","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"C7785989-0FAD-4A06-9225-A4F231334F16","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CC042D69-A86F-4113-8E21-643C6D67AB15","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3AB85C00-18DC-4E01-AED0-1F8A5B766150","constrainProportions":false,"height":16,"width":8,"x":31.7,"y":87.23715500000003},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BC803FC-9042-4B23-9CCA-15744A24916F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"BB6EC6A2-3B81-4F4C-9984-B12947A2FE32","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"925CAAB4-DC8C-437F-92C6-BF8BBC09B859","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BB73F514-0C19-4B36-AB96-ABB5421F5F0A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7F8C9AC1-CA5B-4EB3-9F58-7E004012DADD","constrainProportions":false,"height":16,"width":16,"x":23.7,"y":56.88159899999999},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"10","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AB303467-B857-4864-92AA-6650A12013ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"17AEB959-2F6C-44FD-8F96-90C89F585A36","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"10","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {14, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"756F4C19-EAD3-4620-986D-88D5AC3BD086","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B9DA6917-117E-48C2-BA43-3ECC334084F7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"743F8412-7A8D-49BF-99DA-09A08B6C4DF7","constrainProportions":false,"height":16,"width":16,"x":23.7,"y":26.52604300000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"12","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"294E0F7F-E483-4C81-B4E3-909D3E6535AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"18A0C5DA-53A2-4EF4-8DCC-1B69670DFBB5","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"12","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {14, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"4F19B776-40B7-4AAD-BDF3-F0F7CCD37DF9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A76D8913-0646-481D-85E7-14E0267B5DF5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3E0FE909-8F9D-4F94-9DE1-24380E711E25","constrainProportions":false,"height":16,"width":16,"x":100.86208,"y":223.659375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"10","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"199ED6B3-28E8-4788-B406-BA0B13BB83AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1A3BFB80-8191-44BD-81B2-336BC0267304","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"10","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {14, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"28C25C41-1D79-4A5B-9B5C-4B9E68550C77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"50A1BD5B-7896-4DF3-A8E0-11190FA64DCA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"305CC693-69DD-42E9-971B-B0AED3EFA7E3","constrainProportions":false,"height":16,"width":16,"x":192.95403,"y":223.659375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"30","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"908D666C-BB7E-4EDE-A2A2-54EDEB24E5AC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A253AF4C-5C71-425A-B6EA-11DEFFC1C60A","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"30","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {15, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"EDF4FAE0-5EA2-4AE6-A824-98F23048D3D3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EE90DC07-AEE7-450F-84B3-DE731E8BB39F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EEDEED9A-503F-4E36-9614-FF36921208F5","constrainProportions":false,"height":16,"width":24,"x":281.046,"y":223.659375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"100","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"828FA27E-71F8-4001-8351-E0B15934DD28","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"7013759B-F93E-4EE5-969D-D9A40667FB5C","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"100","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {22, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"D6BEF69B-9808-4CD8-AE73-81795F8BF4A4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6F815E38-4C2B-45E3-99DA-AEC0D0DFAB14","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"313F0FC9-603B-4028-9A3A-DFBAD472B175","constrainProportions":false,"height":16,"width":24,"x":373.13794,"y":223.659375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"300","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4E9F631-2617-46E7-9C78-CFBDD52A16E7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"97E81D40-4084-4BB0-8C94-CAA74ED20C56","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"300","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {23, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"93CF89C4-0554-4C8E-BD47-7D49147D28F5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6883D53D-EA79-492C-8007-6512F06FE6B1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F9F800D2-7249-4A1F-8259-7F12493B811D","constrainProportions":false,"height":12,"width":12,"x":123,"y":4.699999999999989},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 33","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6B56D105-70EA-410C-AB1A-0340A782CA22","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.037309583333334707}","curveMode":4,"curveTo":"{0, 0.083333333333333329}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.083333333333333329, 0}","curveMode":4,"curveTo":"{0.037309166666666727, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.083333333333333329, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9626908333333356, 0}","curveMode":4,"curveTo":"{0.91666666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91666666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.083333333333333329}","curveMode":4,"curveTo":"{1, 0.037309583333334707}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96269041666666533}","curveMode":4,"curveTo":"{1, 0.91666666666666663}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.91666666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91666666666666663, 1}","curveMode":4,"curveTo":"{0.9626908333333356, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.91666666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037309166666666727, 1}","curveMode":4,"curveTo":"{0.083333333333333329, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.083333333333333329, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91666666666666663}","curveMode":4,"curveTo":"{0, 0.96269041666666533}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.91666666666666663}"}]},{"_class":"text","do_objectID":"A17719E8-1236-4556-8014-95E23F641846","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"67E5043B-832D-4235-A8C6-0135112C4DF5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7A7C53B4-7B03-4CAE-A75B-131A62A82F4A","constrainProportions":false,"height":16,"width":15,"x":143,"y":0.05937499999998863},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"IG","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F57FBE5-17BC-4606-9A7D-D7DE8F74FC2D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"E11AB2F3-DEF5-410D-92E6-30D92AA9C9EF","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"IG","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {14, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"949FC821-BA1B-4DE2-89CB-2CBE13D2F2D0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4B598281-1836-4477-A05D-D5209292A2EE","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6DC4B4F1-B893-494A-AA0E-7514B8B8EC4B","constrainProportions":false,"height":12,"width":12,"x":174,"y":4.699999999999989},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 34","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F49F0573-3BD3-4E49-9740-68978AE7458A","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.037309583333334707}","curveMode":4,"curveTo":"{0, 0.083333333333333329}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.083333333333333329, 0}","curveMode":4,"curveTo":"{0.037309166666669093, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.083333333333333329, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9626908333333356, 0}","curveMode":4,"curveTo":"{0.91666666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91666666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.083333333333333329}","curveMode":4,"curveTo":"{1, 0.037309583333334707}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96269041666666533}","curveMode":4,"curveTo":"{1, 0.91666666666666663}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.91666666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91666666666666663, 1}","curveMode":4,"curveTo":"{0.9626908333333356, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.91666666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037309166666669093, 1}","curveMode":4,"curveTo":"{0.083333333333333329, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.083333333333333329, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91666666666666663}","curveMode":4,"curveTo":"{0, 0.96269041666666533}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.91666666666666663}"}]},{"_class":"text","do_objectID":"C30EFB9E-8BC3-4125-8B07-3C0A4FA7EA14","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1FA776BD-BC49-4BCB-9761-19EAA0581E54","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E645619C-F7FF-4A7C-8A3D-AA8E1DB63EDB","constrainProportions":false,"height":16,"width":101,"x":194,"y":0.05937499999998863},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DIG+MaxCount","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC5DB840-CE2B-4F28-B857-227CE80580FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"224451BE-836B-4AFD-915D-4E4EBF4BA198","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"DIG+MaxCount","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1353619694709778,"green":0.1353642344474792,"red":0.135360062122345},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {100, 12}}","lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"EC7B35A6-4824-4D0D-9269-E68231664E33","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4FDD3EE6-23EC-445A-B7A5-D1A09111360C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9FD001B4-EBA9-478A-B3FC-FAED11332AAC","constrainProportions":false,"height":183,"width":402,"x":46,"y":37},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 32","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5985E0D7-F43E-46E0-918D-856238169F9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout","do_objectID":"2EB601A3-60C1-402C-8880-E8F28E409188"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"3AD3EDAA-E558-4556-8828-773C506D658B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"21656945-3A8D-4D17-B9B3-B6AF3E8CE643","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A444C44B-40C5-4940-A927-8D338CEF5F64","constrainProportions":false,"height":36,"width":30,"x":63,"y":147},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04C3DE34-AE95-47AC-ACEA-07941C3E985B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout","do_objectID":"A99A061D-8F62-40E5-A4DF-6014335F9D1A"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B9D690CD-DB9F-469D-86CA-59C34AA1F667","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4BDE3216-ACCA-4407-9031-7482991FDC7E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8D94CE98-07B4-4B90-9B93-403856E1212D","constrainProportions":false,"height":35.30000000000001,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"33FB4D59-61F9-4F7A-BF78-170CC3FC20EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapeGroup","do_objectID":"B5FC9C12-8C15-4583-99CE-158D54769C7B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9F8FB881-AD79-4804-B54B-BAD924D361DE","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7F550A6D-3C0F-431C-9FBF-4AB3EBA36111","constrainProportions":false,"height":36,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"15548CAB-6BB7-4568-B27C-370770C933E8","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout","do_objectID":"73AD94A5-A04D-4935-A974-AFE88C4E0366"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BB172FCD-1D7A-4D6B-89B7-E356D9E062F5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F352F1FD-BB6C-4E23-B4E5-6B2F1A9C711B","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C9A1C076-4F86-480B-ABA1-3AFF1A7098B4","constrainProportions":false,"height":36,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C11ADFD6-738E-47FA-B328-9B54C376FF01","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.97222222222222221}","curveMode":1,"curveTo":"{0, 0.97222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.97222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.083333333333333329}","curveMode":1,"curveTo":"{0, 0.083333333333333329}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.083333333333333329}","curveMode":1,"curveTo":"{0.033333333333333333, 0.083333333333333329}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.037309444444444589}","curveMode":4,"curveTo":"{0, 0.083333333333333329}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.04477133333333351, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.027777777777777776}","curveMode":1,"curveTo":"{0.10000000000000001, 0.027777777777777776}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.027777777777777776}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.027777777777777776}","curveMode":1,"curveTo":"{0.90000000000000002, 0.027777777777777776}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.027777777777777776}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95522866666666739, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.083333333333333329}","curveMode":4,"curveTo":"{1, 0.037309444444444589}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.083333333333333329}","curveMode":1,"curveTo":"{0.96666666666666667, 0.083333333333333329}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.083333333333333329}","curveMode":1,"curveTo":"{1, 0.083333333333333329}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.083333333333333329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.97222222222222221}","curveMode":1,"curveTo":"{1, 0.97222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.97222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"DB6C3C05-7CB7-470C-B2A9-0AEF60066EC1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C27173B1-B616-4487-BB44-B2C6B878C01A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B7E74846-E972-4A13-BFC8-2B54722BA91B","constrainProportions":false,"height":33,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CA2931-3E0A-4F85-AB6F-7B9BFAB148C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96969696969696972}","curveMode":1,"curveTo":"{1, 0.96969696969696972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.96969696969696972}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.030303030303030304}","curveMode":1,"curveTo":"{0.9642857142857143, 0.030303030303030304}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.030303030303030304}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.01356696969697058}","curveMode":4,"curveTo":"{0.9642857142857143, 0.030303030303030304}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.030303030303030304}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94829607142857242, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051703928571428595, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.030303030303030304}","curveMode":4,"curveTo":"{0.035714285714285712, 0.01356696969697058}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.030303030303030304}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.030303030303030304}","curveMode":1,"curveTo":"{0.035714285714285712, 0.030303030303030304}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.030303030303030304}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.96969696969696972}","curveMode":1,"curveTo":"{0, 0.96969696969696972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.96969696969696972}"}]}],"windingRule":1}]},{"_class":"shapePath","do_objectID":"F161167C-1A90-4638-8A91-257EC2C63CA2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"ED5F4179-B4A2-4B9B-B80C-8781471A308F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8F90CBD1-A414-4605-881E-45AF60F5BA05","constrainProportions":false,"height":182.133332,"width":400.6,"x":0.7000000000000028,"y":0.1666680000000156},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"F425A928-866F-4AA9-BBCC-50938A7E2236","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"C8638BEE-8AC3-4FD2-A125-C8890CEBCB94","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FF72D865-BBF5-450F-888E-7EDD49FC5BA1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A0324C82-56FF-4500-B16C-A5D21FB90396","constrainProportions":false,"height":34,"width":28,"x":64,"y":148},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71593AC0-BD58-4704-84A9-06F3F8AAA7F9","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.02633617647058837}","curveMode":4,"curveTo":"{0, 0.058823529411764705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.058823529411764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979642857143019, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802035714285795, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.058823529411764705}","curveMode":4,"curveTo":"{1, 0.02633617647058837}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.058823529411764705}"}]},{"_class":"shapeGroup","do_objectID":"476AB0E2-03CA-4E2B-BE81-38E5ADEDD790","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1AF37EDD-66AD-4D80-921F-D0CCB9AAE32A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E22B6C0D-C8BF-47E1-88F0-6123760923A1","constrainProportions":false,"height":76,"width":30,"x":155,"y":107},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECB116F7-94F0-4745-94E5-C2BBADF98CCE","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout","do_objectID":"06111D1B-E471-4956-BCFE-7B7FEB8363A3"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C0CB72AE-4276-4085-AE55-77AC94DB9C6E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EB697BAD-5AE5-4760-BEEE-C3B1189A84D8","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AADBA23F-6DB2-45FB-9F97-65076ED99482","constrainProportions":false,"height":76,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9810348B-CAB6-4336-A46D-6C5818BF2B85","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98684210526315785}","curveMode":1,"curveTo":"{0, 0.98684210526315785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.98684210526315785}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.039473684210526314}","curveMode":1,"curveTo":"{0, 0.039473684210526314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.039473684210526314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.039473684210526314}","curveMode":1,"curveTo":"{0.033333333333333333, 0.039473684210526314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.039473684210526314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.017672894736842176}","curveMode":4,"curveTo":"{0, 0.039473684210526314}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.039473684210526314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.044771333333334461, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.013157894736842105}","curveMode":1,"curveTo":"{0.10000000000000001, 0.013157894736842105}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.013157894736842105}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.013157894736842105}","curveMode":1,"curveTo":"{0.90000000000000002, 0.013157894736842105}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.013157894736842105}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95523266666666773, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.039473684210526314}","curveMode":4,"curveTo":"{1, 0.017672894736842176}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.039473684210526314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.039473684210526314}","curveMode":1,"curveTo":"{0.96666666666666667, 0.039473684210526314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.039473684210526314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.039473684210526314}","curveMode":1,"curveTo":"{1, 0.039473684210526314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.039473684210526314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98684210526315785}","curveMode":1,"curveTo":"{1, 0.98684210526315785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.98684210526315785}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"6527A062-A453-41E2-B2D2-589D69E7F007","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3CD2ED49-1219-434C-8B96-808E8F149F2A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2E31824A-8C2B-4CA8-95CC-B872F5436BA0","constrainProportions":false,"height":73,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8885FA8-5FC9-4E7E-8B1B-0AE127222B3E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98630136986301364}","curveMode":1,"curveTo":"{1, 0.98630136986301364}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.98630136986301364}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.013698630136986301}","curveMode":1,"curveTo":"{0.9642857142857143, 0.013698630136986301}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.013698630136986301}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0061326027397262959}","curveMode":4,"curveTo":"{0.9642857142857143, 0.013698630136986301}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.013698630136986301}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94830000000000125, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051703928571429615, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.013698630136986301}","curveMode":4,"curveTo":"{0.035714285714285712, 0.0061330136986301464}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.013698630136986301}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.013698630136986301}","curveMode":1,"curveTo":"{0.035714285714285712, 0.013698630136986301}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.013698630136986301}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98630136986301364}","curveMode":1,"curveTo":"{0, 0.98630136986301364}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.98630136986301364}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"158F8384-972D-456C-8700-B057B0B602E5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"103A680D-752D-4B59-BF01-8581388416F4","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"349E93C4-0527-4C7E-AB02-815A784E5C1B","constrainProportions":false,"height":74,"width":28,"x":156,"y":108},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EC1E23D-3AA0-4C71-A248-0849B6417AF2","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.012100405405405468}","curveMode":4,"curveTo":"{0, 0.027027027027027029}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.027027027027027029}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979642857144039, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802071428571423, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.027027027027027029}","curveMode":4,"curveTo":"{1, 0.012100405405405468}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.027027027027027029}"}]},{"_class":"shapeGroup","do_objectID":"1D5A1893-AF0D-4F31-AC3C-BF803ED4B818","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"77839638-2661-495B-80D9-882A9C7BF491","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1E3A09EA-95FA-4C4C-A809-E3EE34F54D2A","constrainProportions":false,"height":151,"width":30,"x":247,"y":32},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"603BDDFE-6034-4193-B51A-9C86FF8BD4BE","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout","do_objectID":"208B704C-6757-45F2-8E55-0A18CA90FA94"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"ABFDB9D5-1993-49C2-8C23-8B50253E6FC0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A6BB3737-8F69-4BEE-8280-48A35794E580","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"55991C7A-EA2F-4398-A5D6-5683BD4EBEF9","constrainProportions":false,"height":151,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"92E9871B-F103-436A-B6A8-129BB9513595","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99337748344370858}","curveMode":1,"curveTo":"{0, 0.99337748344370858}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99337748344370858}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.019867549668874173}","curveMode":1,"curveTo":"{0, 0.019867549668874173}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.019867549668874173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.019867549668874173}","curveMode":1,"curveTo":"{0.033333333333333333, 0.019867549668874173}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.019867549668874173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.0088950993377484213}","curveMode":4,"curveTo":"{0, 0.019867549668874173}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.019867549668874173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.044767333333334138, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.0066225165562913907}","curveMode":1,"curveTo":"{0.10000000000000001, 0.0066225165562913907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.0066225165562913907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.0066225165562913907}","curveMode":1,"curveTo":"{0.90000000000000002, 0.0066225165562913907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.0066225165562913907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95523266666666773, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.019867549668874173}","curveMode":4,"curveTo":"{1, 0.0088949668874172532}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.019867549668874173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.019867549668874173}","curveMode":1,"curveTo":"{0.96666666666666667, 0.019867549668874173}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.019867549668874173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.019867549668874173}","curveMode":1,"curveTo":"{1, 0.019867549668874173}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.019867549668874173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99337748344370858}","curveMode":1,"curveTo":"{1, 0.99337748344370858}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99337748344370858}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"93ACE0EE-C1BF-413D-A504-E0A043367241","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8B71508D-07C2-48C3-8B5B-59E300F1C528","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F1BE6186-FE5E-4C2E-A3DB-89C395F2E455","constrainProportions":false,"height":148,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D14C999-944E-4AD4-B96B-D328F0ADFF40","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9932432432432432}","curveMode":1,"curveTo":"{1, 0.9932432432432432}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9932432432432432}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0067567567567567571}","curveMode":1,"curveTo":"{0.9642857142857143, 0.0067567567567567571}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.0067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0030249324324325864}","curveMode":4,"curveTo":"{0.9642857142857143, 0.0067567567567567571}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.0067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94830000000000125, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051700000000000808, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.0067567567567567571}","curveMode":4,"curveTo":"{0.035714285714285712, 0.0030249324324325864}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.0067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.0067567567567567571}","curveMode":1,"curveTo":"{0.035714285714285712, 0.0067567567567567571}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.0067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.9932432432432432}","curveMode":1,"curveTo":"{0, 0.9932432432432432}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.9932432432432432}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"7E2BACB5-C5C9-4DE9-83B8-0F2451F9D113","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1C3A72C8-76F3-4545-8946-EB69E9CE3FD9","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9E3D6F58-A965-4C92-94D5-628E65013A82","constrainProportions":false,"height":149,"width":28,"x":248,"y":33},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0437C59E-6D57-4C3D-A2B6-43A4616C3E94","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.0060095973154362728}","curveMode":4,"curveTo":"{0, 0.013422818791946308}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.013422818791946308}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979285714285766, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802071428571623, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.013422818791946308}","curveMode":4,"curveTo":"{1, 0.0060095973154362728}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.013422818791946308}"}]},{"_class":"shapeGroup","do_objectID":"4042D6F6-A6E3-4261-84A2-44A51A83B5DA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"415E041E-ACDD-4AD0-9CF8-424903DD694A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6E8267E8-EC55-4A14-87BF-3994FF6C2D0C","constrainProportions":false,"height":168,"width":30,"x":339,"y":15},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B04660C7-E8AF-4776-9AC1-37C999121D5E","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout","do_objectID":"C1F46294-6924-4FE6-8C02-67B52DF952C3"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2AF7424F-6C1A-4279-A91C-2B4BC4C804EB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"383C2FC4-D4FB-43E5-84BD-CD40102D2D47","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5783169F-1C40-4E08-B7F5-FA947F3AF1CF","constrainProportions":false,"height":168,"width":30,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F1E7DF82-9265-4B5E-88C8-435D248E5336","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 1}","curveMode":1,"curveTo":"{0.033333333333333333, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99404761904761907}","curveMode":1,"curveTo":"{0, 0.99404761904761907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99404761904761907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.017857142857142856}","curveMode":1,"curveTo":"{0, 0.017857142857142856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.017857142857142856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.033333333333333333, 0.017857142857142856}","curveMode":1,"curveTo":"{0.033333333333333333, 0.017857142857142856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.033333333333333333, 0.017857142857142856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.0079950000000000698}","curveMode":4,"curveTo":"{0, 0.017857142857142856}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.017857142857142856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":4,"curveTo":"{0.044767333333334138, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0.0059523809523809521}","curveMode":1,"curveTo":"{0.10000000000000001, 0.0059523809523809521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0.0059523809523809521}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10000000000000001, 0}","curveMode":1,"curveTo":"{0.10000000000000001, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10000000000000001, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0}","curveMode":1,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000000000000002, 0.0059523809523809521}","curveMode":1,"curveTo":"{0.90000000000000002, 0.0059523809523809521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000000000000002, 0.0059523809523809521}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95523266666666773, 0}","curveMode":4,"curveTo":"{0.90000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.017857142857142856}","curveMode":4,"curveTo":"{1, 0.0079948809523809842}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.017857142857142856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 0.017857142857142856}","curveMode":1,"curveTo":"{0.96666666666666667, 0.017857142857142856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 0.017857142857142856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.017857142857142856}","curveMode":1,"curveTo":"{1, 0.017857142857142856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.017857142857142856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99404761904761907}","curveMode":1,"curveTo":"{1, 0.99404761904761907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99404761904761907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96666666666666667, 1}","curveMode":1,"curveTo":"{0.96666666666666667, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96666666666666667, 1}"}]},{"_class":"shapePath","do_objectID":"A760082D-C49F-433F-8AC7-EDDFEB6A3AD9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F1BACEB3-5D7F-411C-835B-8B1FA2458EC0","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9F46C873-C72D-4BE7-84BD-410F63560CF2","constrainProportions":false,"height":165,"width":28,"x":1,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A04185D-CA8C-4432-9D76-1B2615AF3D51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9939393939393939}","curveMode":1,"curveTo":"{1, 0.9939393939393939}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9939393939393939}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 1}","curveMode":1,"curveTo":"{0.9642857142857143, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0060606060606060606}","curveMode":1,"curveTo":"{0.9642857142857143, 0.0060606060606060606}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9642857142857143, 0.0060606060606060606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9642857142857143, 0.0027132727272728653}","curveMode":4,"curveTo":"{0.9642857142857143, 0.0060606060606060606}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9642857142857143, 0.0060606060606060606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":4,"curveTo":"{0.94830000000000125, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9285714285714286, 0}","curveMode":1,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":1,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051700000000000808, 0}","curveMode":4,"curveTo":"{0.071428571428571425, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.0060606060606060606}","curveMode":4,"curveTo":"{0.035714285714285712, 0.0027132727272728653}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.035714285714285712, 0.0060606060606060606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 0.0060606060606060606}","curveMode":1,"curveTo":"{0.035714285714285712, 0.0060606060606060606}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 0.0060606060606060606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035714285714285712, 1}","curveMode":1,"curveTo":"{0.035714285714285712, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.035714285714285712, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.9939393939393939}","curveMode":1,"curveTo":"{0, 0.9939393939393939}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.9939393939393939}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"8CE2B909-99F6-435E-86C4-7F98A5568B0C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F5CBF3F8-8CAD-4A0E-8E0A-B44FEE936ADC","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0C522D57-90CD-4273-AF7A-2710B881C351","constrainProportions":false,"height":166,"width":28,"x":340,"y":16},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 31","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE4CDD6A-6C81-4BCF-84D3-3E9C0ECAFA7E","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.20784314,"green":0.2627451,"red":0.9176470600000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.0053941566265060517}","curveMode":4,"curveTo":"{0, 0.012048192771084338}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.012048192771084338}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.071428571428571425, 0}","curveMode":4,"curveTo":"{0.031979285714287799, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.071428571428571425, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96802071428571623, 0}","curveMode":4,"curveTo":"{0.9285714285714286, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9285714285714286, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.012048192771084338}","curveMode":4,"curveTo":"{1, 0.0053941566265060517}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.012048192771084338}"}]}]},{"_class":"shapePath","do_objectID":"75E68C6A-260C-4844-880A-28027FA94562","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":402,"x":48,"y":142},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[3,6],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1675409691473459,"green":0.6728064495584239,"red":0.1869794326245627},"fillType":0,"position":0,"thickness":2}],"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6160450654871323},"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.011194029850746273, 0.500000000000001}","curveMode":1,"curveTo":"{0.011194029850746273, 0.500000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.011194029850746273, 0.500000000000001}","curveMode":1,"curveTo":"{0.011194029850746273, 0.500000000000001}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99825870646766179, 0.5}"}]}]}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/EF07EB58-ED05-45A1-BCDF-38C7BF96ECFC.json <==
{"_class":"page","do_objectID":"EF07EB58-ED05-45A1-BCDF-38C7BF96ECFC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"81ECC76F-482D-4EDE-95FB-BBC3E14DA82C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":376,"width":608,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"chart (1)","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"D17D5969-463D-4BF9-8C1F-0F182051C1A0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":266,"width":498,"x":92,"y":26},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F37A26B2-81C5-4FBC-8B08-5B15631BA37E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":265,"width":1,"x":7,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"A97C44D2-6901-4829-884D-45053A7530C4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":265,"width":1,"x":168,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"599CD339-6214-49F7-B9A1-B3F402B44142","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":265,"width":1,"x":329,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"70F2AD3D-B300-4877-9B1C-D520962AA4B4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":265,"width":1,"x":490,"y":0.5},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"1B7EADB2-946F-4F6A-940B-1C23B3191C41","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":497,"x":0.5,"y":265},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"E6055AF2-2660-441C-AFBF-1399377E86CE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":497,"x":0.5,"y":177},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"88ABFC45-0D0B-49AE-BD8B-D850FC60BDDE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":497,"x":0.5,"y":88},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"A6B86D0C-5688-4316-83F2-FDB78BD8864E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":497,"x":0.5,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8,"green":0.8,"red":0.8},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"23CA60B9-5E65-4F0A-812E-0FF0F67AEE48","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":1,"x":7.107993999999991,"y":76.20692400000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.93333334,"green":0.93333334,"red":0.93333334},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"4CF61A50-7832-4A6B-A3DF-AB3A6610AB0D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":1,"x":168.036,"y":129.00636},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.93333334,"green":0.93333334,"red":0.93333334},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"CABA43BA-2509-42E1-8761-8FB2BC09BA2D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":1,"x":328.964,"y":171.97794},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.93333334,"green":0.93333334,"red":0.93333334},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"F4C5F50E-4601-451F-B7F8-D75081D2C988","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":1,"x":489.8920000000001,"y":211.22983},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.93333334,"green":0.93333334,"red":0.93333334},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"52E4F5C7-E39A-40AD-8BAC-A643AE81A120","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":264.39998,"width":496.4,"x":0.8000000000000114,"y":0.8000000000000114},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"E75A982B-AB21-4304-A497-FE727B8DB1C5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":135.022906,"width":482.7840060000001,"x":7.607993999999991,"y":92.20692400000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"position":0,"thickness":2}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333334161861189, 0.39104058388433727}","curveMode":1,"curveTo":"{0.33333334161861189, 0.39104058388433727}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33333334161861189, 0.39104058388433727}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666667080930586, 0.7092945844314742}","curveMode":1,"curveTo":"{0.66666667080930586, 0.7092945844314742}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.66666667080930586, 0.7092945844314742}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}]},{"_class":"group","do_objectID":"3B167995-05C8-4E88-9142-85DC7C120786","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":145,"width":492,"x":95,"y":113},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"DBDEA2EB-01E2-4A72-BCEF-CC0E4AE0DBD1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":9.000000000000014,"x":0.1079939999999908,"y":0.706924000000015},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77614288888888594}","curveMode":2,"curveTo":"{1, 0.223858444444444}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385733333333535, 1}","curveMode":2,"curveTo":"{0.77614288888888949, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999999999999922, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.223858444444444}","curveMode":2,"curveTo":"{0, 0.77614288888888594}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614288888888949, 0}","curveMode":2,"curveTo":"{0.22385733333333535, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999999999999922, 0}"}]},{"_class":"shapePath","do_objectID":"A51F8C64-E071-4294-9C02-F3D83F6C772F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":9,"x":161.036,"y":53.50636},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77614333333333563}","curveMode":2,"curveTo":"{1, 0.22385888888889049}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385777777777902, 1}","curveMode":2,"curveTo":"{0.77614111111111272, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22385888888889049}","curveMode":2,"curveTo":"{0, 0.77614333333333563}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614111111111272, 0}","curveMode":2,"curveTo":"{0.22385777777777902, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"980CE08C-0E48-4EF6-9E17-034D6E55DDB7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":9,"x":321.964,"y":96.47794000000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77614111111110951}","curveMode":2,"curveTo":"{1, 0.22385666666666756}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385888888889363, 1}","curveMode":2,"curveTo":"{0.77614222222222728, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22385666666666756}","curveMode":2,"curveTo":"{0, 0.77614111111110951}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614222222222728, 0}","curveMode":2,"curveTo":"{0.22385888888889363, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"F0A2D5F3-7454-4E4E-9314-5C0C76A211B1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.000000000000028,"width":9,"x":482.8920000000001,"y":135.72983},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77614333333332997}","curveMode":2,"curveTo":"{1, 0.22385777777777832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49999999999999845}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385999999999562, 1}","curveMode":2,"curveTo":"{0.77614000000000438, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22385777777777832}","curveMode":2,"curveTo":"{0, 0.77614333333332997}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49999999999999845}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614000000000438, 0}","curveMode":2,"curveTo":"{0.22385999999999562, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"}]}]},{"_class":"group","do_objectID":"BCD046DF-A02F-4F2F-8FD9-77C3A38228CF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":337,"width":570,"x":33,"y":16},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 31","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"D9D22DC5-C3E3-4D5C-84C7-D29917B2D492","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":40.1875,"x":46.54549399999999,"y":72.67567400000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F5AFD57C-BF2A-482A-840E-B9D550CC2C44","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.375,"width":8.3125,"x":0,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398496240601506, 0.62362637362637363}","curveMode":1,"curveTo":"{0.84398496240601506, 0.62362637362637363}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398496240601506, 0.62362637362637363}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62362637362637363}","curveMode":1,"curveTo":"{1, 0.62362637362637363}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.62362637362637363}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.78296703296703296}","curveMode":1,"curveTo":"{1, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398496240601506, 0.78296703296703296}","curveMode":1,"curveTo":"{0.84398496240601506, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398496240601506, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398496240601506, 1}","curveMode":1,"curveTo":"{0.84398496240601506, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398496240601506, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57330827067669177, 1}","curveMode":1,"curveTo":"{0.57330827067669177, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.57330827067669177, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57330827067669177, 0.78296703296703296}","curveMode":1,"curveTo":"{0.57330827067669177, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.57330827067669177, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.011278195488721804, 0.78296703296703296}","curveMode":1,"curveTo":"{0.011278195488721804, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011278195488721804, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65796703296703296}","curveMode":1,"curveTo":"{0, 0.65796703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.65796703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56954887218045114, 0}","curveMode":1,"curveTo":"{0.56954887218045114, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.56954887218045114, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398496240601506, 0}","curveMode":1,"curveTo":"{0.84398496240601506, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398496240601506, 0}"}]},{"_class":"shapePath","do_objectID":"0E5E724A-C38D-454C-B2A6-0597D1F5A4D5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.015625,"width":2.515625,"x":2.25,"y":3.234375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93788819875776397, 0.062256809338521402}","curveMode":1,"curveTo":"{0.93788819875776397, 0.062256809338521402}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93788819875776397, 0.062256809338521402}"}]},{"_class":"shapePath","do_objectID":"30318F4C-7FC2-4A08-8DE4-72BDE980DE79","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":2.5625,"x":9.546875,"y":9.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35268814451612285}","curveMode":2,"curveTo":"{0, 0.64946233806450993}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23780487804878048, 0.047311814193545292}","curveMode":2,"curveTo":"{0.046748097560977128, 0.23225806451612904}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6422762926829253, 0}","curveMode":2,"curveTo":"{0.3577237073170747, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225806451612904}","curveMode":4,"curveTo":"{0.76016234146341155, 0.047311814193545292}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64946233806450993}","curveMode":2,"curveTo":"{1, 0.35268814451612285}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76626029268292839, 0.95483870967741935}","curveMode":4,"curveTo":"{0.95325190243902291, 0.76989245109676452}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8597560975609756, 0.86451612903225805}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365853658536583, 1}","curveMode":2,"curveTo":"{0.64634146341463417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.046748097560977128, 0.76989245935483563}","curveMode":4,"curveTo":"{0.23373970731707164, 0.95483870967741935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.86451612903225805}"}]},{"_class":"shapePath","do_objectID":"CE873161-CE0F-439B-BBA9-8C8FC8B93BC2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.640625,"width":7.671875,"x":14.234375,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6252545824847251, 0.64921700510067182}","curveMode":4,"curveTo":"{0.68092337270875869, 0.75033557046979871}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70264765784114058, 0.59999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30210463543788291, 0.67382550335570468}","curveMode":3,"curveTo":"{0.53564154786150708, 0.67382550335570468}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43380855397148677, 0.67382550335570468}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.039375380855396644, 0.52617449664429528}","curveMode":2,"curveTo":"{0.19687729531568246, 0.64429530201342278}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11812627291242363, 0.58523489932885908}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.28143179597315593}","curveMode":3,"curveTo":"{0, 0.44608502550335405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.34496644295302015}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10658515682281008, 0.11543624161073826}","curveMode":4,"curveTo":"{0.021045441955192975, 0.22281879194630871}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.06313645621181263, 0.1691275167785235}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31839791446028615, 0.014765100671140939}","curveMode":2,"curveTo":"{0.16632713645621081, 0.073825503355704702}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24236252545824846, 0.04429530201342282}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59674134419551939, 0}","curveMode":2,"curveTo":"{0.40393762932790328, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49898167006109978, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83570952342158966, 0.080536912751677847}","curveMode":2,"curveTo":"{0.68363874541751424, 0.016107382550335572}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75967413441955189, 0.04832214765100671}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97895442769857333, 0.24787474899329015}","curveMode":2,"curveTo":"{0.89477265987780141, 0.12706937986577338}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93686354378818737, 0.18791946308724833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.39463087248322148}","curveMode":4,"curveTo":"{1, 0.31677856644295294}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.39463087248322148}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62863536107382378}","curveMode":4,"curveTo":"{1, 0.46577181208053692}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.46577181208053692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6924643584521385, 0.94272931221476641}","curveMode":2,"curveTo":"{0.9382212301425652, 0.75659958120805526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81466395112016299, 0.84966442953020138}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29327902240325865, 1}","curveMode":4,"curveTo":"{0.51866929531568129, 0.99284116505771591}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29327902240325865, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2219959266802444, 1}","curveMode":1,"curveTo":"{0.2219959266802444, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.2219959266802444, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2219959266802444, 0.8375838926174497}","curveMode":1,"curveTo":"{0.2219959266802444, 0.8375838926174497}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.2219959266802444, 0.8375838926174497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5424305010183309, 0.82953020134228184}","curveMode":4,"curveTo":"{0.28716904276985744, 0.8375838926174497}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.28716904276985744, 0.8375838926174497}"}]},{"_class":"shapePath","do_objectID":"3F54C52E-844C-4B99-B33A-E5EF94A16997","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.3125,"width":3.171875,"x":16.484375,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62725800985221924, 1}","curveMode":3,"curveTo":"{0.35139531034482713, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51231527093596063, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89326786206896802, 0.89130434782608692}","curveMode":4,"curveTo":"{0.72578017733990396, 0.97826086956521741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80788177339901479, 0.93478260869565222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77536231884057971}","curveMode":4,"curveTo":"{0.95730727093596302, 0.83816428985506797}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.77536231884057971}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.3828503188405839}","curveMode":4,"curveTo":"{1, 0.56159420289855078}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.56159420289855078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77011515270936204, 0.049516985507250574}","curveMode":4,"curveTo":"{0.95402277832512072, 0.24516915942029405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86206896551724133, 0.14855072463768115}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3481114482758596, 0}","curveMode":2,"curveTo":"{0.64696244334975617, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49261083743842365, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.045977221674879304, 0.24154597101449696}","curveMode":2,"curveTo":"{0.22988484729063793, 0.048309101449271162}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13793103448275862, 0.14492753623188406}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.64975849275361874}","curveMode":2,"curveTo":"{0, 0.36231884057971014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50724637681159424}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2249587389162537, 0.95410631884057517}","curveMode":4,"curveTo":"{0.044334975369458129, 0.76811594202898548}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13300492610837439, 0.8623188405797102}"}]},{"_class":"shapePath","do_objectID":"34C80218-AD11-44E4-A013-2E06CF0DAE61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.03125,"x":23.109375,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 1}","curveMode":1,"curveTo":"{0.029182879377431907, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 0.86585365853658536}","curveMode":1,"curveTo":"{0.029182879377431907, 0.86585365853658536}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 0.86585365853658536}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993506614785892, 0.47786809756097731}","curveMode":4,"curveTo":"{0.48638132295719844, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638132295719844, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629061478599138, 0.36495033062330456}","curveMode":4,"curveTo":"{0.59662767315175003, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645914396887159, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6712062256809338, 0.25474254742547425}","curveMode":3,"curveTo":"{0.6712062256809338, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6712062256809338, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59143968871595332, 0.16982833604335887}","curveMode":4,"curveTo":"{0.65499343190661385, 0.22041556639566554}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256809338521402, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477310505836496, 0.15718157181571815}","curveMode":2,"curveTo":"{0.546692607003891, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832684824902722, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30025948638132216, 0.23396570189702054}","curveMode":4,"curveTo":"{0.37418944747081634, 0.17253836314362986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657587548638135, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210116731517509, 0.32384823848238481}","curveMode":4,"curveTo":"{0.28210116731517509, 0.27416446612465944}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210116731517509, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332427100270844}","curveMode":4,"curveTo":"{0, 0.32384823848238481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10376143190661399, 0.10885272628726131}","curveMode":2,"curveTo":"{0.020752186770427044, 0.20822035772357902}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256809338521402, 0.15853658536585366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258098054474609, 0.014001777777776208}","curveMode":2,"curveTo":"{0.16212719066147779, 0.070008975609757884}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735408560311283, 0.042005420054200542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6387808871595323, 0}","curveMode":3,"curveTo":"{0.39753550194552512, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49221789883268485, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91309995330739224, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75226994552529203, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268482490272377, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.953307392996109, 0.32791327913279134}","curveMode":3,"curveTo":"{0.953307392996109, 0.19060526829268451}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.953307392996109, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251629571984356, 0.47877146883468669}","curveMode":2,"curveTo":"{0.93514907392996016, 0.37759709485095017}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883268482490275, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206225680933855, 0.60569105691056913}","curveMode":4,"curveTo":"{0.80025948638132216, 0.53794037940379402}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206225680933855, 0.60569105691056913}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105058365758755, 0.84146341463414631}","curveMode":1,"curveTo":"{0.39105058365758755, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105058365758755, 0.84146341463414631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146341463414631}","curveMode":1,"curveTo":"{1, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146341463414631}"}]},{"_class":"shapePath","do_objectID":"B3B996EB-09E6-4EED-81E4-C16E5BB703F6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.65625,"width":7.84375,"x":32.34375,"y":0.03125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78087649402390436, 0}","curveMode":1,"curveTo":"{0.78087649402390436, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78087649402390436, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78087649402390436, 0.15951742627345844}","curveMode":1,"curveTo":"{0.78087649402390436, 0.15951742627345844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78087649402390436, 0.15951742627345844}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62284213545816747, 0.16130470777479738}","curveMode":4,"curveTo":"{0.75298804780876494, 0.15951742627345844}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.75298804780876494, 0.15951742627345844}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35856573705179284, 0.27301164611260209}","curveMode":2,"curveTo":"{0.51792828685258963, 0.18453971045576584}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43824701195219123, 0.22922252010723859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37184611952191254, 0.36014297050938504}","curveMode":4,"curveTo":"{0.31075697211155379, 0.3342270026809635}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29482071713147412, 0.4128686327077748}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71381125099601572, 0.33378016085790885}","curveMode":2,"curveTo":"{0.46945568127490056, 0.33378016085790885}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58764940239043828, 0.33378016085790885}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96281523505976074, 0.48570153351206269}","curveMode":2,"curveTo":"{0.81407668525896382, 0.36416441823056467}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88844621513944222, 0.42493297587131368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72832886219839077}","curveMode":3,"curveTo":"{1, 0.56568364611260058}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.66487935656836461}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89707818326693212, 0.88873994638069709}","curveMode":2,"curveTo":"{0.97941584063745035, 0.78596961286863209}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93824701195219129, 0.83780160857908847}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69057121912350616, 0.9857015200428948}","curveMode":2,"curveTo":"{0.83930925896414321, 0.92850759034852415}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76494023904382469, 0.95710455764075064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35922957768924285, 1}","curveMode":3,"curveTo":"{0.60624191235059832, 1.0000000008579095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51195219123505975, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.047144924302789021, 0.8212689930294913}","curveMode":2,"curveTo":"{0.23572360159362532, 0.96425379860590021}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14143426294820718, 0.89276139410187672}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.60589812332439674}","curveMode":4,"curveTo":"{0, 0.72564791420911356}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.60589812332439674}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.4307417479892745}","curveMode":4,"curveTo":"{0, 0.53619302949061665}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.53619302949061665}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14940239043824702, 0.17470953351206278}","curveMode":2,"curveTo":"{0.029880478087649404, 0.33735480965147607}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089641434262948211, 0.25603217158176944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45617529880478086, 0.023681887399465359}","curveMode":2,"curveTo":"{0.23439592031872528, 0.1121536514745326}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34462151394422313, 0.068364611260053623}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73306772908366535, 0}","curveMode":4,"curveTo":"{0.58565737051792832, 0.00089368364611415387}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.73306772908366535, 0}"}]},{"_class":"shapePath","do_objectID":"9A94956C-E6FF-4C8C-A0B4-C45C77D95804","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.125,"width":3.328125,"x":34.609375,"y":5.734375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38810681690140886, 0}","curveMode":3,"curveTo":"{0.65101761502347455, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49765258215962443, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10954576525821555, 0.11363636363636363}","curveMode":4,"curveTo":"{0.28795042253521286, 0.022727272727272728}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19718309859154928, 0.068181818181818177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25}","curveMode":4,"curveTo":"{0.04381806572769912, 0.17424242424242425}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.6010101090909109}","curveMode":4,"curveTo":"{0, 0.41666666666666669}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.41666666666666669}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22222182159624371, 0.94949493333332968}","curveMode":4,"curveTo":"{0.04381806572769912, 0.74494950303030483}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13145539906103287, 0.84848484848484851}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65571245070422579, 1}","curveMode":3,"curveTo":"{0.34898238497652539, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51173708920187788, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95461618779342683, 0.77020201212121031}","curveMode":4,"curveTo":"{0.77308334272300505, 0.95454545454545459}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.863849765258216, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35101006060606532}","curveMode":2,"curveTo":"{1, 0.6489898909090891}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77308334272300505, 0.046717212121207427}","curveMode":4,"curveTo":"{0.95461618779342683, 0.23106060606060605}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.863849765258216, 0.14015151515151514}"}]}],"windingRule":1},{"_class":"shapeGroup","do_objectID":"9F1DD513-7EDF-4F8C-AABF-8AA5CF4ED699","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":40.18750000000001,"x":46.54549399999999,"y":72.67567400000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"4E2FEE82-81D9-4D1C-BAAD-6F16CC46CCA2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.375,"width":8.3125,"x":0,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398508270676831, 0.62362637362637363}","curveMode":1,"curveTo":"{0.84398508270676831, 0.62362637362637363}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398508270676831, 0.62362637362637363}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62362637362637363}","curveMode":1,"curveTo":"{1, 0.62362637362637363}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.62362637362637363}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.78296703296703296}","curveMode":1,"curveTo":"{1, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398508270676831, 0.78296703296703296}","curveMode":1,"curveTo":"{0.84398508270676831, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398508270676831, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398508270676831, 1}","curveMode":1,"curveTo":"{0.84398508270676831, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398508270676831, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57330839097744501, 1}","curveMode":1,"curveTo":"{0.57330839097744501, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.57330839097744501, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57330839097744501, 0.78296703296703296}","curveMode":1,"curveTo":"{0.57330839097744501, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.57330839097744501, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.011278195488721804, 0.78296703296703296}","curveMode":1,"curveTo":"{0.011278195488721804, 0.78296703296703296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011278195488721804, 0.78296703296703296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65796712087912068}","curveMode":1,"curveTo":"{0, 0.65796712087912068}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.65796712087912068}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56954899248120439, 0}","curveMode":1,"curveTo":"{0.56954899248120439, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.56954899248120439, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84398508270676831, 0}","curveMode":1,"curveTo":"{0.84398508270676831, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84398508270676831, 0}"}]},{"_class":"shapePath","do_objectID":"96AA1CB5-E7B1-46A4-B091-3BFE6CFB011C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.015624000000003,"width":2.515626000000012,"x":2.25,"y":3.234375999999997},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93788822344815992, 0.062256824842166457}","curveMode":1,"curveTo":"{0.93788822344815992, 0.062256824842166457}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93788822344815992, 0.062256824842166457}"}]},{"_class":"shapePath","do_objectID":"43935906-09B8-41FC-9F75-5D671FA90CA2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421874000000003,"width":2.5625,"x":9.546876000000012,"y":9.203125999999997},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35268556497983711}","curveMode":2,"curveTo":"{0, 0.6494640101012723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322601423525692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23780448780487348, 0.047312535664521246}","curveMode":2,"curveTo":"{0.04674731707317422, 0.23225816041627245}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14024351219511738, 0.14193554247661094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64227707317072824, 0}","curveMode":2,"curveTo":"{0.35772097560975896, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225816041627245}","curveMode":4,"curveTo":"{0.76016390243902854, 0.047312535664521246}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193554247661094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64945988106729635}","curveMode":2,"curveTo":"{1, 0.35268556497983711}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322601423525692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76625951219512545, 0.95483910393356453}","curveMode":4,"curveTo":"{0.9532526829268313, 0.76989141466483701}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85975570731706863, 0.86451648599390296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365853658536583, 1}","curveMode":2,"curveTo":"{0.64634146341463417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04674731707317422, 0.76989347918181328}","curveMode":4,"curveTo":"{0.2337404878048801, 0.95483910393356453}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14024351219511738, 0.86451648599390296}"}]},{"_class":"shapePath","do_objectID":"36EC2848-60B3-45DB-B5C7-333AB6D3CE48","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.640626,"width":7.671874000000003,"x":14.23437600000001,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62525453363806371, 0.64921645966462438}","curveMode":4,"curveTo":"{0.68092359181081485, 0.75033559191747934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70264761908237627, 0.60000003436241311}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30210480516233773, 0.67382544547002898}","curveMode":3,"curveTo":"{0.53564148733412287, 0.67382544547002898}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43380848017055379, 0.67382544547002898}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.03937564668032751, 0.52617445144273178}","curveMode":2,"curveTo":"{0.19687758167039893, 0.6442952466645695}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11812628830974019, 0.58523484905365064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.28143125636026595}","curveMode":3,"curveTo":"{0, 0.44608520194704093}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.34496649922435429}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10658543140828498, 0.11543623169406871}","curveMode":4,"curveTo":"{0.021045705390886921, 0.22281877280483031}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.063136334095162172, 0.1691275022494495}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3183980863085088, 0.014765185308762391}","curveMode":2,"curveTo":"{0.16632780986757517, 0.073825582919681262}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24236242670304384, 0.044295384114221827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59674129163226441, 0}","curveMode":2,"curveTo":"{0.40393781232590686, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49898160475523806, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83570976269943997, 0.080536905833071187}","curveMode":2,"curveTo":"{0.68363870418101325, 0.01610738116661424}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75967410309397498, 0.048322143499842714}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9789537732241177, 0.24787464179332119}","curveMode":2,"curveTo":"{0.89477290685430821, 0.1270692830437144}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93686366590483594, 0.18791944694383278}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.39463083858204884}","curveMode":4,"curveTo":"{1, 0.3167784962767467}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.39463083858204884}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62863552183533566}","curveMode":4,"curveTo":"{1, 0.46577185797396109}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.46577185797396109}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69246444871227009, 0.94272945458431334}","curveMode":2,"curveTo":"{0.93822057035869011, 0.75659985983571754}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81466405730855307, 0.84966444244493378}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29327906063107911, 1}","curveMode":4,"curveTo":"{0.51866858084478529, 0.99284145027939308}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29327906063107911, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22199582527033002, 1}","curveMode":1,"curveTo":"{0.22199582527033002, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.22199582527033002, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22199582527033002, 0.83758382066394044}","curveMode":1,"curveTo":"{0.22199582527033002, 0.83758382066394044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.22199582527033002, 0.83758382066394044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54243070206836086, 0.82953013008063325}","curveMode":4,"curveTo":"{0.28716894985501423, 0.83758382066394044}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.28716894985501423, 0.83758382066394044}"}]},{"_class":"shapePath","do_objectID":"64281EA0-F5A0-443B-93B9-7E7C783205EE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.3125,"width":3.171873999999988,"x":16.48437600000001,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62725852287953376, 1}","curveMode":3,"curveTo":"{0.35139479058752265, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51231543245412836, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8932684589614851, 0.89130434782608692}","curveMode":4,"curveTo":"{0.72578072142840466, 0.97826086956521741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80788202810074095, 0.93478260869565222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77536231884057971}","curveMode":4,"curveTo":"{0.95730788801825561, 0.83816486956521141}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.77536231884057971}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.3828489275362264}","curveMode":4,"curveTo":"{1, 0.56159443478260807}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.56159443478260807}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77011571077540097, 0.04951559420289308}","curveMode":4,"curveTo":"{0.95402276382984319, 0.24516776811593655}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86206892203158081, 0.14855095652173855}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34810966639911023, 0}","curveMode":2,"curveTo":"{0.64696296258930797, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49261099274435421, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.045977551441195835, 0.24154573913043956}","curveMode":2,"curveTo":"{0.22988302814046524, 0.048309797101443321}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13793107796841919, 0.14492753623188406}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.64975907246376219}","curveMode":2,"curveTo":"{0, 0.36231884057971014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50724637681159424}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22495849456819897, 0.95410689855071873}","curveMode":4,"curveTo":"{0.044334674075952839, 0.76811594202898548}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13300465276993659, 0.8623188405797102}"}]},{"_class":"shapePath","do_objectID":"F187090F-5E40-4404-8CDC-21CDEDB27D79","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.03125,"x":23.10937600000001,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182754863813543, 1}","curveMode":1,"curveTo":"{0.029182754863813543, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182754863813543, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182754863813543, 0.8658537452574524}","curveMode":1,"curveTo":"{0.029182754863813543, 0.8658537452574524}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182754863813543, 0.8658537452574524}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993431906614876, 0.47786805420054379}","curveMode":4,"curveTo":"{0.48638132295719844, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638132295719844, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629073929960979, 0.364950547425472}","curveMode":4,"curveTo":"{0.59662692607003986, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645914396887159, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67120610116731549, 0.25474254742547425}","curveMode":3,"curveTo":"{0.67120610116731549, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67120610116731549, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59143968871595332, 0.16982859620595983}","curveMode":4,"curveTo":"{0.65499268482490369, 0.22041547967479855}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256809338521402, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4247732295719851, 0.15718157181571815}","curveMode":2,"curveTo":"{0.54669248249027269, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832672373540886, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3002596108949423, 0.23396561517615355}","curveMode":4,"curveTo":"{0.37418957198443648, 0.17253862330623085}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657575097276293, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210104280155673, 0.3238483252032518}","curveMode":4,"curveTo":"{0.28210104280155673, 0.27416420596205848}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210104280155673, 0.3238483252032518}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332453116530941}","curveMode":4,"curveTo":"{0, 0.3238483252032518}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.3238483252032518}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10376155642023235, 0.10885298644986227}","curveMode":2,"curveTo":"{0.020751439688716868, 0.20822079132791396}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256809338521402, 0.15853667208672065}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258023346303593, 0.014002037940377177}","curveMode":2,"curveTo":"{0.16212731517509615, 0.070009409214092835}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735408560311283, 0.042005506775067529}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63878101167315238, 0}","curveMode":3,"curveTo":"{0.39753463035019482, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49221777431906644, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91310007782101055, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75227019455253052, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268482490272377, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.953307392996109, 0.32791327913279134}","curveMode":3,"curveTo":"{0.953307392996109, 0.19060518157181749}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.953307392996109, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251642023346187, 0.47877168563685413}","curveMode":2,"curveTo":"{0.93514832684824989, 0.3775970514905167}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883268482490275, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206225680933855, 0.60569114363143606}","curveMode":4,"curveTo":"{0.80025961089494047, 0.53794046612466107}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206225680933855, 0.60569114363143606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105045914396919, 0.84146350135501335}","curveMode":1,"curveTo":"{0.39105045914396919, 0.84146350135501335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105045914396919, 0.84146350135501335}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146350135501335}","curveMode":1,"curveTo":"{1, 0.84146350135501335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146350135501335}"}]},{"_class":"shapePath","do_objectID":"59378B49-8D89-4808-9265-71B95F720DAC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.65625,"width":7.84375,"x":32.34375000000001,"y":0.03125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78087649402390436, 0}","curveMode":1,"curveTo":"{0.78087649402390436, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78087649402390436, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78087649402390436, 0.15951751206434295}","curveMode":1,"curveTo":"{0.78087649402390436, 0.15951751206434295}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78087649402390436, 0.15951751206434295}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62284188047808842, 0.16130496514745088}","curveMode":4,"curveTo":"{0.75298804780876494, 0.15951751206434295}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.75298804780876494, 0.15951751206434295}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35856573705179284, 0.27301113136729022}","curveMode":2,"curveTo":"{0.51792828685258963, 0.18454013941018835}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43824701195219123, 0.2292226058981231}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37184586454183349, 0.36014292761394279}","curveMode":4,"curveTo":"{0.31075697211155379, 0.3342263592493297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29482071713147412, 0.4128686327077748}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71381176095617382, 0.33378024664879336}","curveMode":2,"curveTo":"{0.46945478884462211, 0.33378024664879336}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58764952988047781, 0.33378024664879336}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96281574501992062, 0.48570174798927396}","curveMode":2,"curveTo":"{0.8140777051792818, 0.36416394638069505}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88844621513944222, 0.42493306166219819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72832909383377797}","curveMode":3,"curveTo":"{1, 0.56568364611260058}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.66487935656836461}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89707869322709022, 0.8887400321715816}","curveMode":2,"curveTo":"{0.9794149482071719, 0.7859698445040193}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93824713944223259, 0.83780169436997298}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69057096414342711, 0.9857017479892739}","curveMode":2,"curveTo":"{0.83930976892430309, 0.9285075388739964}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76494023904382469, 0.95710455764075064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35923008764940095, 1}","curveMode":3,"curveTo":"{0.60624140239043844, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51195231872509928, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.047144031872510574, 0.82126893297587311}","curveMode":2,"curveTo":"{0.23572411155378339, 0.96425402680964922}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14143439043824668, 0.89276139410187672}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.60589812332439674}","curveMode":4,"curveTo":"{0, 0.72564727077747981}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.60589812332439674}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.43074196246648572}","curveMode":4,"curveTo":"{0, 0.53619302949061665}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.53619302949061665}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14940251792828654, 0.1747097908847163}","curveMode":2,"curveTo":"{0.029880605577688922, 0.3373551528150141}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089641561752987722, 0.25603225737265395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45617542629482039, 0.023681372654153474}","curveMode":2,"curveTo":"{0.23439502788844682, 0.11215408042895511}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3446216414342626, 0.068364697050938117}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73306772908366535, 0}","curveMode":4,"curveTo":"{0.58565737051792832, 0.00089359785522965195}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.73306772908366535, 0}"}]},{"_class":"shapePath","do_objectID":"74DB5E58-F8E1-4B04-840F-9EFDCCB5175D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.125,"width":3.328124000000003,"x":34.60937600000001,"y":5.734375999999997},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38810452975910947, 0}","curveMode":3,"curveTo":"{0.65101540687787041, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49765273168908331, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10954669958210414, 0.11363636363636363}","curveMode":4,"curveTo":"{0.28794900670768364, 0.022727272727272728}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19718315783907076, 0.068181818181818177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25}","curveMode":4,"curveTo":"{0.043818980302413893, 0.17424242424242425}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.6010084848484798}","curveMode":4,"curveTo":"{0, 0.41666666666666669}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.41666666666666669}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22222278977585885, 0.94949333333332819}","curveMode":4,"curveTo":"{0.043818980302413893, 0.74494787878787372}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13145543855938049, 0.84848484848484851}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65571174631714657, 1}","curveMode":3,"curveTo":"{0.3489833912438372, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51173694249372959, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95461737603526453, 0.77020242424241858}","curveMode":4,"curveTo":"{0.77308117125443809, 0.95454545454545459}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86385002481878614, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35100848484847974}","curveMode":2,"curveTo":"{1, 0.64899030303029737}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77308117125443809, 0.046717575757570143}","curveMode":4,"curveTo":"{0.95461737603526453, 0.23106036363636426}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86385002481878614, 0.14015127272727335}"}]}],"windingRule":1},{"_class":"shapeGroup","do_objectID":"1E269C76-B22A-4A67-BA86-A9F60BB11F02","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":39.9375,"x":207.536,"y":125.47511},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"147D5A83-7FA3-4A4D-8455-1A51016EE43D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":7.90625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32608695652173914, 0.41443850267379678}","curveMode":1,"curveTo":"{0.32608695652173914, 0.41443850267379678}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.32608695652173914, 0.41443850267379678}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55072461660078942, 0.41443850267379678}","curveMode":4,"curveTo":"{0.47826086956521741, 0.41443850267379678}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47826086956521741, 0.41443850267379678}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67391304347826086, 0.35338682352941253}","curveMode":2,"curveTo":"{0.60408430039525574, 0.40240641711229946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63833992094861658, 0.37834224598930483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69169960474308301, 0.24019610695187077}","curveMode":2,"curveTo":"{0.69169960474308301, 0.32041001069518626}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69169960474308301, 0.27941176470588236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60408430039525574, 0.16622100534759446}","curveMode":4,"curveTo":"{0.67391304347826086, 0.20989304812834225}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63833992094861658, 0.18850267379679145}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44202898972332111, 0.15508021390374332}","curveMode":2,"curveTo":"{0.5566534703557301, 0.15508021390374332}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49604743083003955, 0.15508021390374332}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3227931446640307, 0.20632795721925221}","curveMode":2,"curveTo":"{0.39657444426877564, 0.16532979679144297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35968379446640314, 0.18582887700534759}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30434782608695654, 0.26470588235294118}","curveMode":4,"curveTo":"{0.30434782608695654, 0.23262032085561499}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.30434782608695654, 0.26470588235294118}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.017786561264822136, 0.21390374331550802}","curveMode":4,"curveTo":"{0.017786561264822136, 0.26470588235294118}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.017786561264822136, 0.26470588235294118}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11989458972332186, 0.088235294117647065}","curveMode":2,"curveTo":"{0.038208164426876523, 0.16844919786096257}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.079051383399209488, 0.12834224598930483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32147563003952662, 0.011586481283421577}","curveMode":4,"curveTo":"{0.17654808537549313, 0.057041026737967029}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24901185770750989, 0.034759358288770054}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64163370750988025, 0}","curveMode":3,"curveTo":"{0.40184455335968494, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49011857707509882, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93280632411067199, 0.12254904812834136}","curveMode":2,"curveTo":"{0.76021078260869446, 0.0245097754010704}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8458498023715415, 0.073529411764705885}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97628458498023718, 0.32130126203208631}","curveMode":3,"curveTo":"{0.97628458498023718, 0.19028526203208623}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.97628458498023718, 0.2767379679144385}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87549407114624511, 0.43716577540106955}","curveMode":4,"curveTo":"{0.95586301976284449, 0.36229946524064172}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91501976284584985, 0.3997326203208556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83926216600790404, 0.50623884491978532}","curveMode":4,"curveTo":"{0.82345188932806213, 0.46613189304812758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75889328063241102, 0.48663101604278075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97957843478260742, 0.61408201069518797}","curveMode":4,"curveTo":"{0.89920948616600793, 0.53565060962566768}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93873517786561267, 0.57486631016042777}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.80035649197860881}","curveMode":3,"curveTo":"{1, 0.66042782459892946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71390374331550799}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76613963636363525, 0.97415329967914432}","curveMode":2,"curveTo":"{0.95322788932806457, 0.86987520855614897}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85968379446640319, 0.92245989304812837}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34650858498023829, 1}","curveMode":2,"curveTo":"{0.64295120948616735, 1.0000000025668445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49011857707509882, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.045454545454545456, 0.87210338395721865}","curveMode":4,"curveTo":"{0.22859025454545551, 0.97459893048128343}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13636363636363635, 0.9237967914438503}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.71925133689839571}","curveMode":4,"curveTo":"{0, 0.80392156577540042}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2865612648221344, 0.75579322352941114}","curveMode":4,"curveTo":"{0.2865612648221344, 0.71925133689839571}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2865612648221344, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38669302134387445, 0.83199644064171008}","curveMode":4,"curveTo":"{0.30632411067193677, 0.78565060962566768}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3458498023715415, 0.80882352941176472}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.564558608695651, 0.8435828877005348}","curveMode":2,"curveTo":"{0.43675889328063239, 0.8435828877005348}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49604743083003955, 0.8435828877005348}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69433467193676002, 0.78342245989304815}","curveMode":2,"curveTo":"{0.61791829249011743, 0.83155080213903743}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65612648221343872, 0.80748663101604279}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7134387351778656, 0.61408201069518797}","curveMode":3,"curveTo":"{0.7134387351778656, 0.75133689839572193}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7134387351778656, 0.71122994652406413}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47628458498023718, 0.56550802139037437}","curveMode":4,"curveTo":"{0.63438735177865613, 0.56550802139037437}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.47628458498023718, 0.56550802139037437}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32608695652173914, 0.56550802139037437}","curveMode":1,"curveTo":"{0.32608695652173914, 0.56550802139037437}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.32608695652173914, 0.56550802139037437}"}]},{"_class":"shapePath","do_objectID":"4901D2AF-CC05-4BDD-B087-089392458B70","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":2.5625,"x":9.484375,"y":9.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35268814451613456}","curveMode":2,"curveTo":"{0, 0.64946233806452169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23780487804878048, 0.047311814193545292}","curveMode":2,"curveTo":"{0.046748097560971584, 0.23225806451612904}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64227629268293085, 0}","curveMode":2,"curveTo":"{0.35772370731706915, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225806451612904}","curveMode":4,"curveTo":"{0.76016234146341155, 0.047311814193545292}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64946233806452169}","curveMode":2,"curveTo":"{1, 0.35268814451613456}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76626029268292284, 0.95483870967741935}","curveMode":4,"curveTo":"{0.95325190243902846, 0.76989245109677629}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8597560975609756, 0.86451612903225805}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365853658536583, 1}","curveMode":2,"curveTo":"{0.64634146341463417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.046748097560971584, 0.76989245935483563}","curveMode":4,"curveTo":"{0.23373970731707719, 0.95483870967741935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.86451612903225805}"}]},{"_class":"shapePath","do_objectID":"CC9F7C9F-103B-4648-9FF2-D5B2CE38C118","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.375,"width":8.03125,"x":13.984375,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.11126373626373626}","curveMode":1,"curveTo":"{1, 0.11126373626373626}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.11126373626373626}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45136186770428016, 1}","curveMode":1,"curveTo":"{0.45136186770428016, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45136186770428016, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1556420233463035, 1}","curveMode":1,"curveTo":"{0.1556420233463035, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.1556420233463035, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7042801556420234, 0.16071428571428573}","curveMode":1,"curveTo":"{0.7042801556420234, 0.16071428571428573}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7042801556420234, 0.16071428571428573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.16071428571428573}","curveMode":1,"curveTo":"{0, 0.16071428571428573}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.16071428571428573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"952F4E3A-2C51-4054-9AE8-4CA07774D47E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.03125,"x":23.046875,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 1}","curveMode":1,"curveTo":"{0.029182879377431907, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 0.86585365853658536}","curveMode":1,"curveTo":"{0.029182879377431907, 0.86585365853658536}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 0.86585365853658536}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993506614786247, 0.47786809756097481}","curveMode":4,"curveTo":"{0.48638132295719844, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638132295719844, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6562906147859896, 0.36495033062330701}","curveMode":4,"curveTo":"{0.59662767315175358, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645914396887159, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6712062256809338, 0.25474254742547425}","curveMode":3,"curveTo":"{0.6712062256809338, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6712062256809338, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59143968871595332, 0.16982833604336134}","curveMode":4,"curveTo":"{0.65499343190661741, 0.22041556639566307}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256809338521402, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477310505836319, 0.15718157181571815}","curveMode":2,"curveTo":"{0.546692607003891, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832684824902722, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30025948638132038, 0.23396570189701807}","curveMode":4,"curveTo":"{0.37418944747081456, 0.17253836314363233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657587548638135, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210116731517509, 0.32384823848238481}","curveMode":4,"curveTo":"{0.28210116731517509, 0.27416446612466194}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210116731517509, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332427100271094}","curveMode":4,"curveTo":"{0, 0.32384823848238481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10376143190661222, 0.10885272628726377}","curveMode":2,"curveTo":"{0.020752186770430583, 0.20822035772357655}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256809338521402, 0.15853658536585366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258098054474964, 0.014001777777778673}","curveMode":2,"curveTo":"{0.16212719066147602, 0.070008975609755428}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735408560311283, 0.042005420054200542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63878088715953052, 0}","curveMode":3,"curveTo":"{0.39753550194552334, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49221789883268485, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91309995330739047, 0.12195121951219512}","curveMode":2,"curveTo":"{0.7522699455252938, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268482490272377, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.953307392996109, 0.32791327913279134}","curveMode":3,"curveTo":"{0.953307392996109, 0.19060526829268204}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.953307392996109, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251629571984179, 0.47877146883468913}","curveMode":2,"curveTo":"{0.9351490739299636, 0.37759709485094772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883268482490275, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206225680933855, 0.60569105691056913}","curveMode":4,"curveTo":"{0.80025948638132038, 0.53794037940379402}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206225680933855, 0.60569105691056913}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105058365758755, 0.84146341463414631}","curveMode":1,"curveTo":"{0.39105058365758755, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105058365758755, 0.84146341463414631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146341463414631}","curveMode":1,"curveTo":"{1, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146341463414631}"}]},{"_class":"shapePath","do_objectID":"B4C37422-C63F-41BE-8B9E-B34BEABF3C81","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":7.6875,"x":32.25,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96747967479674801, 0.3186274652406425}","curveMode":3,"curveTo":"{0.96747967479674801, 0.18761137967914526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96747967479674801, 0.27139037433155078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87737144715447357, 0.43360072727272803}","curveMode":4,"curveTo":"{0.94918699186991873, 0.36051696256684401}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91260162601626016, 0.39705882352941174}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83807570731707115, 0.50757574331550726}","curveMode":4,"curveTo":"{0.82859095934959548, 0.46301249197861039}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76626016260162599, 0.48529411764705882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97899746341463623, 0.61898395721925137}","curveMode":2,"curveTo":"{0.89498627642276218, 0.53877005347593587}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93699186991869921, 0.57887700534759357}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.80570408556149653}","curveMode":3,"curveTo":"{1, 0.66577540106951871}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77642276422764223, 0.97504456128342254}","curveMode":2,"curveTo":"{0.95528455284552849, 0.87433153368984062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86585365853658536, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34688364227642476, 1}","curveMode":2,"curveTo":"{0.65447154471544711, 0.99999999743315549}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044715447154471545, 0.87433155080213909}","curveMode":4,"curveTo":"{0.22493242276422967, 0.97504456385026705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13414634146341464, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.66577540106951871}","curveMode":3,"curveTo":"{0, 0.80570410267379744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1050137235772378, 0.53877005347593587}","curveMode":2,"curveTo":"{0.021002536585363826, 0.61898395721925137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.063008130081300809, 0.57887700534759357}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16937652032520123, 0.46301249197861039}","curveMode":4,"curveTo":"{0.16124695934959016, 0.50757574331550726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23170731707317074, 0.48529411764705882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048103154471546741, 0.36051691978609546}","curveMode":4,"curveTo":"{0.11991869918699187, 0.43360072727272803}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.083333333333333329, 0.39705882352941174}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.03048780487804878, 0.18850267379679145}","curveMode":3,"curveTo":"{0.03048780487804878, 0.31862742245989395}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.03048780487804878, 0.27139037433155078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24051473170731505, 0.0245097754010704}","curveMode":2,"curveTo":"{0.072493398373985773, 0.12254904812834136}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1565040650406504, 0.073529411764705885}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64363160975609957, 0}","curveMode":2,"curveTo":"{0.35501320325203584, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92547408130081099, 0.12165775401069519}","curveMode":2,"curveTo":"{0.75745274796748174, 0.0245097754010704}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84146341463414631, 0.073529411764705885}"}]},{"_class":"shapePath","do_objectID":"CDBD7D02-9D9F-4AED-A725-8396A0F10CE7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3.25,"width":3.171875,"x":34.5,"y":6.609375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35096153846153844}","curveMode":2,"curveTo":"{1, 0.65865384615384615}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50480769230769229}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77339901477832518, 0.046474307692304907}","curveMode":4,"curveTo":"{0.95402340886699999, 0.22916661538461261}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86206896551724133, 0.13942307692307693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34646920197043846, 0}","curveMode":2,"curveTo":"{0.65188792118226113, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49753694581280788, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044334975369458129, 0.22916661538461261}","curveMode":2,"curveTo":"{0.2249584236453275, 0.046474307692304907}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13300492610837439, 0.13942307692307693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65224360000000225}","curveMode":2,"curveTo":"{0, 0.35096147692308055}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50480769230769229}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22167487684729065, 0.95512818461538873}","curveMode":4,"curveTo":"{0.044334975369458129, 0.77243590769230996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13300492610837439, 0.86538461538461542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65681402955664536, 1}","curveMode":2,"curveTo":"{0.34482758620689657, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50246305418719217, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95566502463054193, 0.78044870769230534}","curveMode":4,"curveTo":"{0.77832512315270941, 0.95673076923076927}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86699507389162567, 0.87019230769230771}"}]},{"_class":"shapePath","do_objectID":"B50CCDFC-08CB-4183-BA87-9D5BF1FEBE1A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.984375,"width":2.6875,"x":34.75,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.34554973821989526}","curveMode":2,"curveTo":"{1, 0.64572431413612874}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49214659685863876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7810072558139477, 0.045375329842928483}","curveMode":4,"curveTo":"{0.95542586046511047, 0.22687597905759507}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86627906976744184, 0.13612565445026178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34108576744186625, 0}","curveMode":2,"curveTo":"{0.65891423255813375, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042635162790691877, 0.21815019895287613}","curveMode":4,"curveTo":"{0.21705525581394394, 0.043629905759165762}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12790697674418605, 0.13089005235602094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.64572431413612874}","curveMode":2,"curveTo":"{0, 0.33856904712041541}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49214659685863876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21705376744185467, 0.9546248376963381}","curveMode":4,"curveTo":"{0.042635162790691877, 0.76963350785340312}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12790697674418605, 0.86387434554973819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65891423255813375, 1}","curveMode":2,"curveTo":"{0.34108427906977701, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95542586046511047, 0.76963350785340312}","curveMode":2,"curveTo":"{0.7810072558139477, 0.9546248376963381}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86627906976744184, 0.86387434554973819}"}]}],"windingRule":1},{"_class":"shapeGroup","do_objectID":"7596C129-2CFB-4F63-A7F1-7A365F86F94A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":39.9375,"x":207.536,"y":125.47511},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5538EAB3-22D4-4D1B-B7A7-48854AA2ADF1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":7.906250000000028,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32608632411067234, 0.41443850267379678}","curveMode":1,"curveTo":"{0.32608632411067234, 0.41443850267379678}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.32608632411067234, 0.41443850267379678}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55072505928853688, 0.41443850267379678}","curveMode":4,"curveTo":"{0.47826086956521929, 0.41443850267379678}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47826086956521929, 0.41443850267379678}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6739124110671928, 0.35338695187165819}","curveMode":2,"curveTo":"{0.60408411067193757, 0.40240684491978745}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63833928853754873, 0.37834267379679282}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69169960474308412, 0.24019679144385009}","curveMode":2,"curveTo":"{0.69169960474308412, 0.32040983957219205}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69169960474308412, 0.27941219251337035}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60408411067193757, 0.16622117647058868}","curveMode":4,"curveTo":"{0.6739124110671928, 0.20989347593583021}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63833928853754873, 0.18850310160427944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44202877470355867, 0.15508021390374332}","curveMode":2,"curveTo":"{0.55665328063241204, 0.15508021390374332}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49604679841897215, 0.15508021390374332}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32279146245059359, 0.20632812834224645}","curveMode":2,"curveTo":"{0.39657486166007894, 0.16533048128342229}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35968379446640547, 0.18582930481283558}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30434782608695904, 0.26470588235294118}","curveMode":4,"curveTo":"{0.30434782608695904, 0.23262032085561499}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.30434782608695904, 0.26470588235294118}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.017785928853756475, 0.21390374331550802}","curveMode":4,"curveTo":"{0.017785928853756475, 0.26470588235294118}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.017785928853756475, 0.26470588235294118}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11989501976284675, 0.088235294117647065}","curveMode":2,"curveTo":"{0.03820648221344046, 0.16844919786096257}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.079051383399209196, 0.12834224598930483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32147604743083019, 0.01158673796791534}","curveMode":4,"curveTo":"{0.17654893280632614, 0.057041283422460794}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24901185770751258, 0.034759358288770054}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64163415019762748, 0}","curveMode":3,"curveTo":"{0.40184537549407234, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49011857707509704, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93280632411066855, 0.12254973262032068}","curveMode":2,"curveTo":"{0.76021122529644125, 0.024509946524064623}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84584980237153851, 0.073529839572193861}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97628458498023729, 0.32130139037433197}","curveMode":3,"curveTo":"{0.97628458498023729, 0.19028620320855688}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.97628458498023729, 0.27673839572192649}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87549343873517627, 0.43716620320855748}","curveMode":4,"curveTo":"{0.95586276679841842, 0.36229989304812971}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91501913043478089, 0.39973304812834359}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8392626086956505, 0.5062391443850276}","curveMode":4,"curveTo":"{0.8234523320158087, 0.4661321925133699}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75889328063240835, 0.48663101604278075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97957818181818124, 0.61408171122994804}","curveMode":4,"curveTo":"{0.89920885375493909, 0.53565090909090995}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93873454545454371, 0.57486631016042777}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.80035679144385119}","curveMode":3,"curveTo":"{1, 0.66042780748663099}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71390374331550799}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76613944664031641, 0.97415358288770149}","curveMode":2,"curveTo":"{0.95322687747035617, 0.86987550802139124}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85968316205533446, 0.92245989304812837}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34650687747035636, 1}","curveMode":2,"curveTo":"{0.64295209486166038, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49011857707509704, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.045453913043479698, 0.87210352941176517}","curveMode":4,"curveTo":"{0.22858877470355901, 0.97459935828877142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13636300395257028, 0.92379721925133829}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.71925133689839571}","curveMode":4,"curveTo":"{0, 0.80392128342246139}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28656063241106777, 0.75579294117647211}","curveMode":4,"curveTo":"{0.28656063241106777, 0.71925133689839571}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.28656063241106777, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38669280632411224, 0.83199657754010736}","curveMode":4,"curveTo":"{0.30632347826087009, 0.78565048128342196}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34584916996047466, 0.80882395721925271}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56455841897233294, 0.84358331550802279}","curveMode":2,"curveTo":"{0.43675826086956526, 0.84358331550802279}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49604679841897215, 0.84358331550802279}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69433296442687686, 0.78342245989304815}","curveMode":2,"curveTo":"{0.61791873517786478, 0.83155080213903743}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65612648221343639, 0.80748663101604279}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71343810276679742, 0.61408171122994804}","curveMode":3,"curveTo":"{0.71343810276679742, 0.75133689839572193}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71343810276679742, 0.71122994652406413}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47628395256916983, 0.56550844919786236}","curveMode":4,"curveTo":"{0.63438671936758828, 0.56550844919786236}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.47628395256916983, 0.56550844919786236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32608632411067234, 0.56550844919786236}","curveMode":1,"curveTo":"{0.32608632411067234, 0.56550844919786236}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.32608632411067234, 0.56550844919786236}"}]},{"_class":"shapePath","do_objectID":"3FA22307-DB74-4CAB-BF05-EF68055357C3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421869999999984,"width":2.5625,"x":9.484370000000013,"y":9.203130000000016},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35269027652185614}","curveMode":2,"curveTo":"{0, 0.64945682468506338}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322684537155504}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23780682926829885, 0.047310549286291262}","curveMode":2,"curveTo":"{0.046751219512194304, 0.23225854401764079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14024585365854275, 0.14193577689966935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64227512195121539, 0}","curveMode":2,"curveTo":"{0.35772487804878461, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225854401764079}","curveMode":4,"curveTo":"{0.76016000000000283, 0.047310549286291262}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193577689966935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64946508276661929}","curveMode":2,"curveTo":"{1, 0.35269027652185614}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322684537155504}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76626341463414549, 0.95484068096141206}","curveMode":4,"curveTo":"{0.9532487804878057, 0.76989681527084641}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8597580487804829, 0.86451791384344068}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365853658536583, 1}","curveMode":2,"curveTo":"{0.64634146341463417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.046751219512194304, 0.76989268623006257}","curveMode":4,"curveTo":"{0.23373658536585448, 0.95484068096141206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14024585365854275, 0.86451791384344068}"}]},{"_class":"shapePath","do_objectID":"2BA28081-A0B7-4BF4-8AA3-1243AADE2795","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.375,"width":8.031270000000006,"x":13.98437000000001,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.11126417582417722}","curveMode":1,"curveTo":"{1, 0.11126417582417722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.11126417582417722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45136447909234506, 1}","curveMode":1,"curveTo":"{0.45136447909234506, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45136447909234506, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15564163575623768, 1}","curveMode":1,"curveTo":"{0.15564163575623768, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15564163575623768, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70428089206314837, 0.16071472527472666}","curveMode":1,"curveTo":"{0.70428089206314837, 0.16071472527472666}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.70428089206314837, 0.16071472527472666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.16071472527472666}","curveMode":1,"curveTo":"{0, 0.16071472527472666}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.16071472527472666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"AAAED41A-215D-4127-B0BA-4454A474553A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.031240000000025,"x":23.04689999999999,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029181048007535217, 1}","curveMode":1,"curveTo":"{0.029181048007535217, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029181048007535217, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029181048007535217, 0.86585409214092279}","curveMode":1,"curveTo":"{0.029181048007535217, 0.86585409214092279}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029181048007535217, 0.86585409214092279}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993251353464911, 0.47786840108401174}","curveMode":4,"curveTo":"{0.48638068343120278, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638068343120278, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629093390311211, 0.36495002710027258}","curveMode":4,"curveTo":"{0.59662517867726705, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645867885905659, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67120394858079069, 0.25474254742547425}","curveMode":3,"curveTo":"{0.67120394858079069, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67120394858079069, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59144042513982709, 0.16982807588076035}","curveMode":4,"curveTo":"{0.65499225524327342, 0.2204158265582665}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256886856823901, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4247725133354241, 0.15718157181571815}","curveMode":2,"curveTo":"{0.54669017486714289, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832558857661151, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30025873962177629, 0.2339659620596215}","curveMode":4,"curveTo":"{0.37418879276425465, 0.17253810298103137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657318172536216, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28209840572564127, 0.32384867208672224}","curveMode":4,"curveTo":"{0.28209840572564127, 0.27416542005420125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28209840572564127, 0.32384867208672224}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332444444444492}","curveMode":4,"curveTo":"{0, 0.32384867208672224}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384867208672224}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1037610630487999, 0.10885289972899774}","curveMode":2,"curveTo":"{0.020748975251645936, 0.20821940379403966}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256886856823908, 0.15853701897019107}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.312579377530742, 0.014001951219512651}","curveMode":2,"curveTo":"{0.16212689447707232, 0.070008888888888426}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735313600390714, 0.042005853658537956}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63878056190575627, 0}","curveMode":3,"curveTo":"{0.39753138992235459, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49221539886742194, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91310059218751072, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75227113123253586, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268586171001979, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95330733485738206, 0.32791327913279134}","curveMode":3,"curveTo":"{0.95330733485738206, 0.19060552845528547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95330733485738206, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251687161634127, 0.47877116531165465}","curveMode":2,"curveTo":"{0.93514824609898106, 0.37759739837398465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883255885766111, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206189828718947, 0.60569149051490656}","curveMode":4,"curveTo":"{0.80025998475951732, 0.53794081300813146}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206189828718947, 0.60569149051490656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39104795772508311, 0.84146384823848375}","curveMode":1,"curveTo":"{0.39104795772508311, 0.84146384823848375}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39104795772508311, 0.84146384823848375}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146384823848375}","curveMode":1,"curveTo":"{1, 0.84146384823848375}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146384823848375}"}]},{"_class":"shapePath","do_objectID":"6DAEA7B9-EFED-4ADD-A59A-67655D78526F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":7.6875,"x":32.25,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96747967479674801, 0.31862759358288817}","curveMode":3,"curveTo":"{0.96747967479674801, 0.18761155080213948}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96747967479674801, 0.27139080213903877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87737235772357691, 0.43360085561497369}","curveMode":4,"curveTo":"{0.94919024390243822, 0.3605159358288787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91260357723577479, 0.39705925133689973}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83807869918699707, 0.50757647058823507}","curveMode":4,"curveTo":"{0.82859186991869893, 0.46301262032085605}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76626211382114073, 0.48529454545454681}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9789970731707347, 0.61898438502673936}","curveMode":2,"curveTo":"{0.8949892682926881, 0.53877048128342386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93699382113821383, 0.57887743315508156}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.80570438502673891}","curveMode":3,"curveTo":"{1, 0.66577540106951871}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77642406504065453, 0.97504427807486782}","curveMode":2,"curveTo":"{0.95528585365854068, 0.87433155080213909}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86585495934959755, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34688390243902578, 1}","curveMode":2,"curveTo":"{0.65447284552845941, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000130081301219, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044716747967483782, 0.87433155080213909}","curveMode":4,"curveTo":"{0.22493268292683063, 0.97504427807486782}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13414764227642687, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.66577540106951871}","curveMode":3,"curveTo":"{0, 0.80570438502673891}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10501463414634118, 0.53877048128342386}","curveMode":2,"curveTo":"{0.02100552845528976, 0.61898438502673936}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.063011382113820319, 0.57887743315508156}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16937886178861733, 0.46301262032085605}","curveMode":4,"curveTo":"{0.1612448780487824, 0.50757647058823507}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23170861788618297, 0.48529454545454681}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048104065040650137, 0.36051764705882333}","curveMode":4,"curveTo":"{0.11992195121951138, 0.43360085561497369}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.083335284552847999, 0.39705925133689973}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.03049105691056829, 0.18850310160427944}","curveMode":3,"curveTo":"{0.03049105691056829, 0.31862844919786171}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.03049105691056829, 0.27139080213903877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24051772357724099, 0.024509946524064623}","curveMode":2,"curveTo":"{0.072494308943089156, 0.12254973262032068}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15650601626016508, 0.073529839572193861}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64363186991870058, 0}","curveMode":2,"curveTo":"{0.35501788617886071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000130081301219, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92547642276422715, 0.12165818181818316}","curveMode":2,"curveTo":"{0.75745300813008265, 0.024509946524064623}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84146471544715862, 0.073529839572193861}"}]},{"_class":"shapePath","do_objectID":"E4BB7342-EC6B-4DCF-A845-9545FB17D181","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3.25,"width":3.171899999999994,"x":34.5,"y":6.609380000000016},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35095999999999516}","curveMode":2,"curveTo":"{1, 0.65865230769230287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50480615384614902}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77339764809736244, 0.046473846153844534}","curveMode":4,"curveTo":"{0.95401494372459061, 0.22916615384615222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86207005264983105, 0.1394215384615336}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34647372237461527, 0}","curveMode":2,"curveTo":"{0.65189003436427506, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49753775339702455, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044339354960755147, 0.22916615384615222}","curveMode":2,"curveTo":"{0.22496610864151004, 0.046473846153844534}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1330117595132238, 0.1394215384615336}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65224307692307526}","curveMode":2,"curveTo":"{0, 0.35095999999999516}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50480615384614902}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22167785869668663, 0.95512923076922529}","curveMode":4,"curveTo":"{0.044339354960755147, 0.77243692307691758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1330117595132238, 0.86538461538461542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65681452757022607, 1}","curveMode":2,"curveTo":"{0.3448280210599432, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50246224660299343, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95566064503926273, 0.78044615384615446}","curveMode":4,"curveTo":"{0.77832214130333133, 0.95672923076922589}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86698824048677625, 0.87019076923076433}"}]},{"_class":"shapePath","do_objectID":"18D1E32A-458A-4535-B69A-E181F796D510","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.984380000000016,"width":2.6875,"x":34.75,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.3455491592893648}","curveMode":2,"curveTo":"{1, 0.64572205952325368}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49214577232121653}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78101581395350328, 0.0453762590554855}","curveMode":4,"curveTo":"{0.95543441860466605, 0.22687459371796295}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86628465116279774, 0.13612542638671946}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34108651162791087, 0}","curveMode":2,"curveTo":"{0.6589209302325566, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000372093024437, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042641860465114721, 0.21815251409002689}","curveMode":4,"curveTo":"{0.21704930232558686, 0.043630502818007282}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12791069767443036, 0.13089150845402184}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.64572205952325368}","curveMode":2,"curveTo":"{0, 0.338569485119189}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49214577232121653}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21706046511627752, 0.95462374094451452}","curveMode":4,"curveTo":"{0.042641860465114721, 0.76963389380709013}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12791069767443036, 0.86387457361328057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6589209302325566, 1}","curveMode":2,"curveTo":"{0.34109767441860156, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000372093024437, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95543441860466605, 0.76963389380709013}","curveMode":2,"curveTo":"{0.78101581395350328, 0.95462374094451452}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86628465116279774, 0.86387457361328057}"}]}],"windingRule":1},{"_class":"shapeGroup","do_objectID":"EF0BACDF-A5D4-434F-89A3-973FBFFA061E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":40.03125,"x":368.510875,"y":168.44669},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BDD22E6F-020C-4DC9-BD4D-E8285E676BC8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.03125,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 1}","curveMode":1,"curveTo":"{0.029182879377431907, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 0.86585365853658536}","curveMode":1,"curveTo":"{0.029182879377431907, 0.86585365853658536}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 0.86585365853658536}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993512840467162, 0.47786809756097481}","curveMode":4,"curveTo":"{0.48638132295719844, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638132295719844, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629055252918045, 0.36495033062330701}","curveMode":4,"curveTo":"{0.59662773540856273, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645914396887159, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6712062256809338, 0.25474254742547425}","curveMode":3,"curveTo":"{0.6712062256809338, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6712062256809338, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59143968871595332, 0.16982833604336134}","curveMode":4,"curveTo":"{0.65499349416342656, 0.22041556639566307}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256809338521402, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477301789883176, 0.15718157181571815}","curveMode":2,"curveTo":"{0.546692607003891, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832684824902722, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30025939922178896, 0.23396570189701807}","curveMode":4,"curveTo":"{0.37418936031128314, 0.17253836314363233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657587548638135, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210116731517509, 0.32384823848238481}","curveMode":4,"curveTo":"{0.28210116731517509, 0.27416446612466194}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210116731517509, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332427100271094}","curveMode":4,"curveTo":"{0, 0.32384823848238481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10376135719844545, 0.10885272628726377}","curveMode":2,"curveTo":"{0.020752273929962022, 0.20822035772357655}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256809338521402, 0.15853658536585366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258106770428107, 0.014001777777778673}","curveMode":2,"curveTo":"{0.16212711595330925, 0.070008975609755428}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735408560311283, 0.042005420054200542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63878082490272137, 0}","curveMode":3,"curveTo":"{0.39753568871595091, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49221789883268485, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9130998910505812, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75226982101167539, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268482490272377, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.953307392996109, 0.32791327913279134}","curveMode":3,"curveTo":"{0.953307392996109, 0.19060526829268204}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.953307392996109, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251623346303263, 0.47877146883468913}","curveMode":2,"curveTo":"{0.93514919844358202, 0.37759709485094772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883268482490275, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206225680933855, 0.60569105691056913}","curveMode":4,"curveTo":"{0.80025942412451123, 0.53794037940379402}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206225680933855, 0.60569105691056913}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105058365758755, 0.84146341463414631}","curveMode":1,"curveTo":"{0.39105058365758755, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105058365758755, 0.84146341463414631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146341463414631}","curveMode":1,"curveTo":"{1, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146341463414631}"}]},{"_class":"shapePath","do_objectID":"F7591E29-FD9F-4753-9BA5-9E6FC376A117","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":2.5625,"x":9.4375,"y":9.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35268814451613456}","curveMode":2,"curveTo":"{0, 0.64946233806452169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23780487804878048, 0.047311814193545292}","curveMode":2,"curveTo":"{0.046748097560982672, 0.23225806451612904}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64227629268291975, 0}","curveMode":2,"curveTo":"{0.35772370731708025, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225806451612904}","curveMode":4,"curveTo":"{0.76016234146342265, 0.047311814193545292}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64946233806452169}","curveMode":2,"curveTo":"{1, 0.35268814451613456}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76626029268293394, 0.95483870967741935}","curveMode":4,"curveTo":"{0.95325190243901736, 0.76989245109677629}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8597560975609756, 0.86451612903225805}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365853658536583, 1}","curveMode":2,"curveTo":"{0.64634146341463417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.046748097560982672, 0.76989245935483563}","curveMode":4,"curveTo":"{0.23373970731706611, 0.95483870967741935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.86451612903225805}"}]},{"_class":"shapePath","do_objectID":"BBFA1166-44EE-4BC9-BB26-91E71C1B028B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.375,"width":8.03125,"x":13.9375,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.11126373626373626}","curveMode":1,"curveTo":"{1, 0.11126373626373626}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.11126373626373626}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45136186770428016, 1}","curveMode":1,"curveTo":"{0.45136186770428016, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45136186770428016, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1556420233463035, 1}","curveMode":1,"curveTo":"{0.1556420233463035, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.1556420233463035, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7042801556420234, 0.16071428571428573}","curveMode":1,"curveTo":"{0.7042801556420234, 0.16071428571428573}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7042801556420234, 0.16071428571428573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.16071428571428573}","curveMode":1,"curveTo":"{0, 0.16071428571428573}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.16071428571428573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D8398DF5-C46A-4BD1-8E79-44A5AB3DA634","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":7.6875,"x":23.28125,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.036585365853658534, 0.50135501355013545}","curveMode":1,"curveTo":"{0.036585365853658534, 0.50135501355013545}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.036585365853658534, 0.50135501355013545}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12195121951219512, 0}","curveMode":1,"curveTo":"{0.12195121951219512, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.12195121951219512, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0}","curveMode":1,"curveTo":"{0.95121951219512191, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.95121951219512191, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.16260162601626016}","curveMode":1,"curveTo":"{0.95121951219512191, 0.16260162601626016}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.95121951219512191, 0.16260162601626016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36382113821138212, 0.16260162601626016}","curveMode":1,"curveTo":"{0.36382113821138212, 0.16260162601626016}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.36382113821138212, 0.16260162601626016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39634146341463417, 0.35004518157181652}","curveMode":4,"curveTo":"{0.32723577235772355, 0.37533875338753386}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.32723577235772355, 0.37533875338753386}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68970198373983471, 0.33739837398373984}","curveMode":3,"curveTo":"{0.47018978861788352, 0.33739837398373984}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54878048780487809, 0.33739837398373984}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96002718699186729, 0.48328815176151685}","curveMode":2,"curveTo":"{0.80013567479674996, 0.36675698644986371}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88008130081300817, 0.42547425474254741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.73351399891598856}","curveMode":3,"curveTo":"{1, 0.56458896476964693}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.66937669376693765}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89972891056910842, 0.89114724769647757}","curveMode":2,"curveTo":"{0.97967479674796742, 0.79087622764227561}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93902439024390238, 0.84146341463414631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.691734504065038, 0.98599819245094744}","curveMode":2,"curveTo":"{0.84214074796747762, 0.92999097235772243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76626016260162599, 0.95799457994579951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41056910569105692, 1}","curveMode":3,"curveTo":"{0.60298120325203453, 0.99999999913279058}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17411915447154741, 0.93902439024390238}","curveMode":2,"curveTo":"{0.32723577235772355, 0.98780487804878048}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25, 0.96341463414634143}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025745170731709999, 0.81752483902438955}","curveMode":4,"curveTo":"{0.11382113821138211, 0.90514905149051494}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.06910569105691057, 0.86178861788617889}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.71138211382113825}","curveMode":4,"curveTo":"{0.0027098536585345584, 0.767389337669376}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.71138211382113825}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29607037398374253, 0.75293586558265646}","curveMode":4,"curveTo":"{0.29065040650406504, 0.71138211382113825}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.29065040650406504, 0.71138211382113825}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39159882926829537, 0.8301716292682938}","curveMode":4,"curveTo":"{0.31707317073170732, 0.78500453116531244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35365853658536583, 0.80758807588075876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56639557723577505, 0.84146341463414631}","curveMode":2,"curveTo":"{0.4403793170731734, 0.84146341463414631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0.84146341463414631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68902439024390238, 0.76242096043360497}","curveMode":4,"curveTo":"{0.61720858536585632, 0.82565492899728876}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65243902439024393, 0.79403794037940378}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70731707317073167, 0.60252934417344095}","curveMode":2,"curveTo":"{0.70731707317073167, 0.71725385365853733}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70731707317073167, 0.65853658536585369}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60365853658536583, 0.5}","curveMode":4,"curveTo":"{0.68631427642276688, 0.55962059620596205}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64430894308943087, 0.52981029810298108}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39905157723576967, 0.48509485094850946}","curveMode":2,"curveTo":"{0.54539304065040384, 0.48509485094850946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46951219512195119, 0.48509485094850946}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29878048780487804, 0.52168021680216803}","curveMode":4,"curveTo":"{0.34214100813007864, 0.49728997289972898}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29878048780487804, 0.52168021680216803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27032520325203252, 0.53929539295392959}","curveMode":1,"curveTo":"{0.27032520325203252, 0.53929539295392959}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.27032520325203252, 0.53929539295392959}"}]},{"_class":"shapePath","do_objectID":"CF5B3DB4-D622-4E35-9231-FB4752DAA86F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.03125,"x":32,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 1}","curveMode":1,"curveTo":"{0.029182879377431907, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 0.86585365853658536}","curveMode":1,"curveTo":"{0.029182879377431907, 0.86585365853658536}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 0.86585365853658536}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993531517509919, 0.47786809756097481}","curveMode":4,"curveTo":"{0.48638132295719844, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638132295719844, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629036575875288, 0.36495033062330701}","curveMode":4,"curveTo":"{0.5966279221789903, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645914396887159, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6712062256809338, 0.25474254742547425}","curveMode":3,"curveTo":"{0.6712062256809338, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6712062256809338, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59143968871595332, 0.16982833604336134}","curveMode":4,"curveTo":"{0.65499368093385413, 0.22041556639566307}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256809338521402, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477285603112647, 0.15718157181571815}","curveMode":2,"curveTo":"{0.546692607003891, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832684824902722, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30025923735408366, 0.23396570189701807}","curveMode":4,"curveTo":"{0.37418919844357784, 0.17253836314363233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657587548638135, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210116731517509, 0.32384823848238481}","curveMode":4,"curveTo":"{0.28210116731517509, 0.27416446612466194}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210116731517509, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332427100271094}","curveMode":4,"curveTo":"{0, 0.32384823848238481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1037611828793755, 0.10885272628726377}","curveMode":2,"curveTo":"{0.02075243579766731, 0.20822035772357655}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256809338521402, 0.15853658536585366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258122957198636, 0.014001777777778673}","curveMode":2,"curveTo":"{0.1621269416342393, 0.070008975609755428}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735408560311283, 0.042005420054200542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6387806381322938, 0}","curveMode":3,"curveTo":"{0.39753599999999678, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49221789883268485, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91309970428015375, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75226957198443867, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268482490272377, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.953307392996109, 0.32791327913279134}","curveMode":3,"curveTo":"{0.953307392996109, 0.19060526829268204}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.953307392996109, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251604669260507, 0.47877146883468913}","curveMode":2,"curveTo":"{0.93514932295720044, 0.37759709485094772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883268482490275, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206225680933855, 0.60569105691056913}","curveMode":4,"curveTo":"{0.80025923735408366, 0.53794037940379402}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206225680933855, 0.60569105691056913}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105058365758755, 0.84146341463414631}","curveMode":1,"curveTo":"{0.39105058365758755, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105058365758755, 0.84146341463414631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146341463414631}","curveMode":1,"curveTo":"{1, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146341463414631}"}]}],"windingRule":1},{"_class":"shapeGroup","do_objectID":"BE6B7AC7-5AD3-44C6-B6D4-31BA15FC61A0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":40.03123999999997,"x":368.51086,"y":168.44669},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C6072280-342F-4BB7-B0A2-865FB0844282","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.031239999999968,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029183538283003407, 1}","curveMode":1,"curveTo":"{0.029183538283003407, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029183538283003407, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029183538283003407, 0.86585322493224792}","curveMode":1,"curveTo":"{0.029183538283003407, 0.86585322493224792}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029183538283003407, 0.86585322493224792}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993500381012106, 0.47786753387533693}","curveMode":4,"curveTo":"{0.48638068343119911, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638068343119911, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629217904084358, 0.36494915989159771}","curveMode":4,"curveTo":"{0.59662766895273933, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645867885905393, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67120892913173846, 0.25474254742547425}","curveMode":3,"curveTo":"{0.67120892913173846, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67120892913173846, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59144042513983131, 0.16982720867208553}","curveMode":4,"curveTo":"{0.65499350038101212, 0.2204158265582665}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256886856824345, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477500361090215, 0.15718157181571815}","curveMode":2,"curveTo":"{0.54669515541808977, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832807885208296, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30026122989725346, 0.23396509485094669}","curveMode":4,"curveTo":"{0.37419128303973237, 0.17253723577235652}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3365781622763076, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210338627658632, 0.32384780487804743}","curveMode":4,"curveTo":"{0.28210338627658632, 0.27416455284552893}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210338627658632, 0.32384780487804743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332357723577254}","curveMode":4,"curveTo":"{0, 0.32384780487804743}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384780487804743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10376230818652754, 0.10885203252032538}","curveMode":2,"curveTo":"{0.020751465527114068, 0.20821940379403722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256886856824345, 0.15853615176151625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258062266847819, 0.014001084010840289}","curveMode":2,"curveTo":"{0.16212938475254143, 0.070008021680216068}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735313600390176, 0.042004986449863127}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63878305218123588, 0}","curveMode":3,"curveTo":"{0.39753388019782537, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49222037941836849, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91310183732524408, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75227362150801624, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268586171002568, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95330733485738173, 0.32791327913279134}","curveMode":3,"curveTo":"{0.95330733485738173, 0.19060466124661063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95330733485738173, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251936189181533, 0.47877029810297983}","curveMode":2,"curveTo":"{0.93514949123672164, 0.37759739837398465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883255885766045, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206189828718736, 0.60569062330623169}","curveMode":4,"curveTo":"{0.80026247503499104, 0.53793994579945659}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206189828718736, 0.60569062330623169}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105293827602894, 0.84146298102980888}","curveMode":1,"curveTo":"{0.39105293827602894, 0.84146298102980888}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105293827602894, 0.84146298102980888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146298102980888}","curveMode":1,"curveTo":"{1, 0.84146298102980888}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146298102980888}"}]},{"_class":"shapePath","do_objectID":"7CFA63AB-8F75-4FF6-9A5D-B494AAD516A6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421880000000016,"width":2.5625,"x":9.4375,"y":9.203119999999984},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35268882025534087}","curveMode":2,"curveTo":"{0, 0.6494582720861467}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322476753596046}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23780682926828775, 0.047310353939921522}","curveMode":2,"curveTo":"{0.046747317073179771, 0.23225758501659716}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14024585365853165, 0.14193519084347606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64227902439022999, 0}","curveMode":2,"curveTo":"{0.35772097560974786, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4999960975609633, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225758501659716}","curveMode":4,"curveTo":"{0.76017170731705752, 0.047310353939921522}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193519084347606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64946240110988174}","curveMode":2,"curveTo":"{1, 0.35268882025534087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322476753596046}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76625951219510879, 0.95483673840156613}","curveMode":4,"curveTo":"{0.953256585365857, 0.7698936363486254}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85976195121949739, 0.86451434422844498}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365463414632914, 1}","curveMode":2,"curveTo":"{0.64633756097559747, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4999960975609633, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.046747317073179771, 0.76988950732489048}","curveMode":4,"curveTo":"{0.23374439024390573, 0.95483673840156613}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14024585365853165, 0.86451434422844498}"}]},{"_class":"shapePath","do_objectID":"8F3D71F3-CC19-4537-BE36-675C94BAB08D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.375,"width":8.031239999999968,"x":13.9375,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.11126329670329531}","curveMode":1,"curveTo":"{1, 0.11126329670329531}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.11126329670329531}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45136242971197649, 1}","curveMode":1,"curveTo":"{0.45136242971197649, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45136242971197649, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15564221714206086, 1}","curveMode":1,"curveTo":"{0.15564221714206086, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15564221714206086, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70427978743008435, 0.16071384615384476}","curveMode":1,"curveTo":"{0.70427978743008435, 0.16071384615384476}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.70427978743008435, 0.16071384615384476}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.16071384615384476}","curveMode":1,"curveTo":"{0, 0.16071384615384476}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.16071384615384476}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"1BF150D2-A06D-4208-9973-472CC235CDB9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":7.6875,"x":23.28123999999997,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.036586666666670778, 0.50135501355013545}","curveMode":1,"curveTo":"{0.036586666666670778, 0.50135501355013545}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.036586666666670778, 0.50135501355013545}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12195121951219512, 0}","curveMode":1,"curveTo":"{0.12195121951219512, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.12195121951219512, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0}","curveMode":1,"curveTo":"{0.95121951219512191, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.95121951219512191, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.16260162601626016}","curveMode":1,"curveTo":"{0.95121951219512191, 0.16260162601626016}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.95121951219512191, 0.16260162601626016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36382439024390162, 0.16260162601626016}","curveMode":1,"curveTo":"{0.36382439024390162, 0.16260162601626016}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.36382439024390162, 0.16260162601626016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39634471544715366, 0.3500444444444446}","curveMode":4,"curveTo":"{0.32723772357723824, 0.37533831978319648}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.32723772357723824, 0.37533831978319648}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68970406504064985, 0.33739794037940241}","curveMode":3,"curveTo":"{0.47019186991869866, 0.33739794037940241}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54878178861789029, 0.33739794037940241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96002991869919219, 0.48328845528455378}","curveMode":2,"curveTo":"{0.80014048780488267, 0.36675642276422582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8800832520325228, 0.42547425474254741}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.73351284552845408}","curveMode":3,"curveTo":"{1, 0.56458926829268385}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.66937669376693765}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89972943089431034, 0.8911471002710023}","curveMode":2,"curveTo":"{0.97967609756097973, 0.79087523035230278}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93902569105691469, 0.84146298102980888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6917372357723629, 0.98599804878048736}","curveMode":2,"curveTo":"{0.84213983739837428, 0.92999111111111155}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76626211382114073, 0.95799414634146207}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41057040650406917, 1}","curveMode":3,"curveTo":"{0.6029853658536648, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000130081301219, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17412032520325915, 0.93902395663956506}","curveMode":2,"curveTo":"{0.32723772357723824, 0.98780444444444304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2500032520325195, 0.963414200542004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025745691056911938, 0.81752368563685518}","curveMode":4,"curveTo":"{0.11382113821138211, 0.90514905149051494}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.069106991869922807, 0.86178861788617889}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.71138168021680082}","curveMode":4,"curveTo":"{0.0027095934959409838, 0.76738861788617907}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.71138168021680082}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29607154471545427, 0.75293571815718108}","curveMode":4,"curveTo":"{0.29065365853658454, 0.71138168021680082}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.29065365853658454, 0.71138168021680082}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39159934959349729, 0.83017192411924212}","curveMode":4,"curveTo":"{0.31707317073170732, 0.78500509485094783}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35365983739837809, 0.80758807588075876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56639609756097697, 0.84146298102980888}","curveMode":2,"curveTo":"{0.44037983739837533, 0.84146298102980888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000130081301219, 0.84146298102980888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68902764227642199, 0.76242037940379226}","curveMode":4,"curveTo":"{0.61720975609756068, 0.82565376693766823}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65244097560975856, 0.79403794037940378}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70731707317073167, 0.60252964769647788}","curveMode":2,"curveTo":"{0.70731707317073167, 0.71725441734417283}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70731707317073167, 0.65853658536585369}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60366048780488046, 0.49999956639566256}","curveMode":4,"curveTo":"{0.68631544715447867, 0.55962016260162462}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6443108943089455, 0.52980986449864365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39905430894309463, 0.48509485094850946}","curveMode":2,"curveTo":"{0.54539577235772874, 0.48509485094850946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46951544715447074, 0.48509485094850946}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29878373983739753, 0.52167978319783059}","curveMode":4,"curveTo":"{0.34214373983740359, 0.4972895392953916}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29878373983739753, 0.52167978319783059}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2703271544715472, 0.53929539295392959}","curveMode":1,"curveTo":"{0.2703271544715472, 0.53929539295392959}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.2703271544715472, 0.53929539295392959}"}]},{"_class":"shapePath","do_objectID":"A691BDF8-15B4-4F4D-BD3E-68295188114E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.031239999999968,"x":32,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029183538283003407, 1}","curveMode":1,"curveTo":"{0.029183538283003407, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029183538283003407, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029183538283003407, 0.86585322493224792}","curveMode":1,"curveTo":"{0.029183538283003407, 0.86585322493224792}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029183538283003407, 0.86585322493224792}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993500381012106, 0.47786753387533693}","curveMode":4,"curveTo":"{0.48638068343119911, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638068343119911, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629217904084358, 0.36494915989159771}","curveMode":4,"curveTo":"{0.59662766895273933, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645867885905393, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67120892913173846, 0.25474254742547425}","curveMode":3,"curveTo":"{0.67120892913173846, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67120892913173846, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59144042513983131, 0.16982720867208553}","curveMode":4,"curveTo":"{0.65499350038101212, 0.2204158265582665}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256886856824345, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477500361090215, 0.15718157181571815}","curveMode":2,"curveTo":"{0.54669515541808977, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832807885208296, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30026122989725346, 0.23396509485094669}","curveMode":4,"curveTo":"{0.37419128303973237, 0.17253723577235652}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3365781622763076, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210338627658632, 0.32384780487804743}","curveMode":4,"curveTo":"{0.28210338627658632, 0.27416455284552893}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210338627658632, 0.32384780487804743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332357723577254}","curveMode":4,"curveTo":"{0, 0.32384780487804743}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384780487804743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10376230818652754, 0.10885203252032538}","curveMode":2,"curveTo":"{0.020751465527114068, 0.20821940379403722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256886856824345, 0.15853615176151625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258062266847819, 0.014001084010840289}","curveMode":2,"curveTo":"{0.16212938475254143, 0.070008021680216068}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735313600390176, 0.042004986449863127}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63878305218123588, 0}","curveMode":3,"curveTo":"{0.39753388019783248, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49222037941836849, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91310183732524408, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75227362150801624, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268586171002568, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95330733485738173, 0.32791327913279134}","curveMode":3,"curveTo":"{0.95330733485738173, 0.19060466124661063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95330733485738173, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251936189181533, 0.47877029810297983}","curveMode":2,"curveTo":"{0.93514949123672164, 0.37759739837398465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883255885766045, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206189828718736, 0.60569062330623169}","curveMode":4,"curveTo":"{0.80026247503499104, 0.53793994579945659}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206189828718736, 0.60569062330623169}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105293827602894, 0.84146298102980888}","curveMode":1,"curveTo":"{0.39105293827602894, 0.84146298102980888}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105293827602894, 0.84146298102980888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146298102980888}","curveMode":1,"curveTo":"{1, 0.84146298102980888}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146298102980888}"}]}],"windingRule":1},{"_class":"shapeGroup","do_objectID":"4B95D61F-B593-432A-9D57-BD6B7FC50B9A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":39.265625,"x":530.2045000000001,"y":207.69858},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Stroke 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"49AE6A5B-099E-4FDC-A63F-A667D4060FD1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.390625,"width":4.953125,"x":0,"y":0.140625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54258675078864349, 1}","curveMode":1,"curveTo":"{0.54258675078864349, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54258675078864349, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54258675078864349, 0.23593964334705075}","curveMode":1,"curveTo":"{0.54258675078864349, 0.23593964334705075}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54258675078864349, 0.23593964334705075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.30864197530864196}","curveMode":1,"curveTo":"{0, 0.30864197530864196}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.30864197530864196}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.14814814814814814}","curveMode":1,"curveTo":"{0, 0.14814814814814814}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.14814814814814814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94952681388012616, 0}","curveMode":1,"curveTo":"{0.94952681388012616, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.94952681388012616, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"5015E2FB-DAEF-4C92-A789-BF1DD11E7F69","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":2.5625,"x":8.671875,"y":9.203125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35268814451613456}","curveMode":2,"curveTo":"{0, 0.64946233806452169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23780487804878048, 0.047311814193545292}","curveMode":2,"curveTo":"{0.046748097560960496, 0.23225806451612904}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64227629268294195, 0}","curveMode":2,"curveTo":"{0.35772370731705805, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225806451612904}","curveMode":4,"curveTo":"{0.76016234146340045, 0.047311814193545292}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64946233806452169}","curveMode":2,"curveTo":"{1, 0.35268814451613456}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322580645161286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76626029268291174, 0.95483870967741935}","curveMode":4,"curveTo":"{0.95325190243903946, 0.76989245109677629}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8597560975609756, 0.86451612903225805}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365853658536583, 1}","curveMode":2,"curveTo":"{0.64634146341463417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.046748097560960496, 0.76989245935483563}","curveMode":4,"curveTo":"{0.23373970731708829, 0.95483870967741935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402439024390244, 0.86451612903225805}"}]},{"_class":"shapePath","do_objectID":"6DF24553-FD3A-4671-928E-349F0CE3C8D8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":7.6875,"x":13.4375,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96747967479674801, 0.3186274652406425}","curveMode":3,"curveTo":"{0.96747967479674801, 0.18761137967914526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96747967479674801, 0.27139037433155078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87737118699186523, 0.43360072727272803}","curveMode":4,"curveTo":"{0.94918699186991873, 0.36051696256684401}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91260162601626016, 0.39705882352941174}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8380759674796795, 0.50757574331550726}","curveMode":4,"curveTo":"{0.82859069918698713, 0.46301249197861039}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76626016260162599, 0.48529411764705882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97899720325202777, 0.61898395721925137}","curveMode":2,"curveTo":"{0.89498653658537053, 0.53877005347593587}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93699186991869921, 0.57887700534759357}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.80570408556149653}","curveMode":3,"curveTo":"{1, 0.66577540106951871}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77642276422764223, 0.97504456128342254}","curveMode":2,"curveTo":"{0.95528455284552849, 0.87433153368984062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86585365853658536, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34688338211381642, 1}","curveMode":2,"curveTo":"{0.65447154471544711, 0.99999999743315549}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044715447154471545, 0.87433155080213909}","curveMode":4,"curveTo":"{0.2249321626016213, 0.97504456385026705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13414634146341464, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.66577540106951871}","curveMode":3,"curveTo":"{0, 0.80570410267379744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10501359349592992, 0.53877005347593587}","curveMode":2,"curveTo":"{0.021002666666671707, 0.61898395721925137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.063008130081300809, 0.57887700534759357}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16937678048780958, 0.46301249197861039}","curveMode":4,"curveTo":"{0.16124669918699658, 0.50757574331550726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23170731707317074, 0.48529411764705882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048103024390238863, 0.36051691978609546}","curveMode":4,"curveTo":"{0.11991882926829235, 0.43360072727272803}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.083333333333333329, 0.39705882352941174}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.03048780487804878, 0.18850267379679145}","curveMode":3,"curveTo":"{0.03048780487804878, 0.31862742245989395}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.03048780487804878, 0.27139037433155078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24051499186992342, 0.0245097754010704}","curveMode":2,"curveTo":"{0.072493268292677882, 0.12254904812834136}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1565040650406504, 0.073529411764705885}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64363134959349122, 0}","curveMode":2,"curveTo":"{0.35501372357723038, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92547434146341934, 0.12165775401069519}","curveMode":2,"curveTo":"{0.75745248780487329, 0.0245097754010704}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84146341463414631, 0.073529411764705885}"}]},{"_class":"shapePath","do_objectID":"8D5CED5F-899F-4249-9C82-56B4B04B6E6D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3.25,"width":3.171875,"x":15.6875,"y":6.609375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35096153846153844}","curveMode":2,"curveTo":"{1, 0.65865384615384615}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50480769230769229}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77339901477832518, 0.046474307692304907}","curveMode":4,"curveTo":"{0.95402277832511173, 0.22916661538461261}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86206896551724133, 0.13942307692307693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34646983251232671, 0}","curveMode":2,"curveTo":"{0.65188855172414939, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49753694581280788, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044334975369458129, 0.22916661538461261}","curveMode":2,"curveTo":"{0.22495936945811507, 0.046474307692304907}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13300492610837439, 0.13942307692307693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65224360000000225}","curveMode":2,"curveTo":"{0, 0.35096147692308055}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50480769230769229}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22167487684729065, 0.95512818461538873}","curveMode":4,"curveTo":"{0.044334975369458129, 0.77243590769230996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13300492610837439, 0.86538461538461542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65681466009853362, 1}","curveMode":2,"curveTo":"{0.34482758620689657, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50246305418719217, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95566502463054193, 0.78044870769230534}","curveMode":4,"curveTo":"{0.77832512315270941, 0.95673076923076927}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86699507389162567, 0.87019230769230771}"}]},{"_class":"shapePath","do_objectID":"4D328219-302E-41C2-9728-E6DC001F04AE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.984375,"width":2.6875,"x":15.9375,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.34554973821989526}","curveMode":2,"curveTo":"{1, 0.64572431413612874}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49214659685863876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78100800000001347, 0.045375329842928483}","curveMode":4,"curveTo":"{0.95542660465117624, 0.22687597905759507}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86627906976744184, 0.13612565445026178}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34108502325580048, 0}","curveMode":2,"curveTo":"{0.65891497674419952, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042635906976757662, 0.21815019895287613}","curveMode":4,"curveTo":"{0.21705376744187582, 0.043629905759165762}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12790697674418605, 0.13089005235602094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.64572431413612874}","curveMode":2,"curveTo":"{0, 0.33856904712041541}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49214659685863876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21705451162792044, 0.9546248376963381}","curveMode":4,"curveTo":"{0.042635906976757662, 0.76963350785340312}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12790697674418605, 0.86387434554973819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65891497674419952, 1}","curveMode":2,"curveTo":"{0.3410857674418451, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95542660465117624, 0.76963350785340312}","curveMode":2,"curveTo":"{0.78100800000001347, 0.9546248376963381}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86627906976744184, 0.86387434554973819}"}]},{"_class":"shapePath","do_objectID":"83D94A41-B61E-4446-9E74-52CE2C438D27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.65625,"width":7.84375,"x":22.46875,"y":0.03125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78087649402390436, 0}","curveMode":1,"curveTo":"{0.78087649402390436, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78087649402390436, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78087649402390436, 0.15951742627345844}","curveMode":1,"curveTo":"{0.78087649402390436, 0.15951742627345844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78087649402390436, 0.15951742627345844}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62284188047808309, 0.1613047077747998}","curveMode":4,"curveTo":"{0.75298804780876494, 0.15951742627345844}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.75298804780876494, 0.15951742627345844}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35856573705179284, 0.27301164611259965}","curveMode":2,"curveTo":"{0.51792828685258963, 0.18453971045576339}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43824701195219123, 0.22922252010723859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37184586454182805, 0.3601429705093826}","curveMode":4,"curveTo":"{0.31075697211155379, 0.33422700268096595}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29482071713147412, 0.4128686327077748}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71381150597610021, 0.33378016085790885}","curveMode":2,"curveTo":"{0.46945542629481612, 0.33378016085790885}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58764940239043828, 0.33378016085790885}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96281549003984523, 0.48570153351206513}","curveMode":2,"curveTo":"{0.81407719521911825, 0.36416441823056223}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88844621513944222, 0.42493297587131368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72832886219839077}","curveMode":3,"curveTo":"{1, 0.56568364611260058}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.66487935656836461}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89707843824701661, 0.88873994638069709}","curveMode":2,"curveTo":"{0.97941558565736586, 0.78596961286863209}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93824701195219129, 0.83780160857908847}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69057096414342167, 0.9857015200428948}","curveMode":2,"curveTo":"{0.8393095139442277, 0.92850759034852659}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76494023904382469, 0.95710455764075064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35922983266932734, 1}","curveMode":3,"curveTo":"{0.6062415298804833, 1.0000000008579095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51195219123505975, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.047144669322704544, 0.8212689930294913}","curveMode":2,"curveTo":"{0.23572385657370978, 0.96425379860589777}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14143426294820718, 0.89276139410187672}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.60589812332439674}","curveMode":4,"curveTo":"{0, 0.72564791420911601}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.60589812332439674}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.43074174798927689}","curveMode":4,"curveTo":"{0, 0.53619302949061665}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.53619302949061665}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14940239043824702, 0.17470953351206522}","curveMode":2,"curveTo":"{0.029880478087649404, 0.33735480965147363}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089641434262948211, 0.25603217158176944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45617529880478086, 0.023681887399462923}","curveMode":2,"curveTo":"{0.23439566533864081, 0.11215365147453016}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34462151394422313, 0.068364611260053623}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73306772908366535, 0}","curveMode":4,"curveTo":"{0.58565737051792832, 0.0008936836461117156}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.73306772908366535, 0}"}]},{"_class":"shapePath","do_objectID":"2188A30F-0694-4FF1-8DA8-1C0234F8AD21","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.125,"width":3.328125,"x":24.734375,"y":5.734375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38810621596243045, 0}","curveMode":3,"curveTo":"{0.65101701408449619, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49765258215962443, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10954636619719398, 0.11363636363636363}","curveMode":4,"curveTo":"{0.28794952112677297, 0.022727272727272728}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19718309859154928, 0.068181818181818177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25}","curveMode":4,"curveTo":"{0.043818666666677546, 0.17424242424242425}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.6010101090909109}","curveMode":4,"curveTo":"{0, 0.41666666666666669}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.41666666666666669}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22222242253522215, 0.94949493333333657}","curveMode":4,"curveTo":"{0.043818666666677546, 0.74494950303030483}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13145539906103287, 0.84848484848484851}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65571184976524732, 1}","curveMode":3,"curveTo":"{0.34898298591550386, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51173708920187788, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9546167887324053, 0.77020201212121031}","curveMode":4,"curveTo":"{0.77308274178402669, 0.95454545454545459}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.863849765258216, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35101006060605844}","curveMode":2,"curveTo":"{1, 0.6489898909090891}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77308274178402669, 0.046717212121214317}","curveMode":4,"curveTo":"{0.9546167887324053, 0.23106060606060605}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.863849765258216, 0.14015151515151514}"}]},{"_class":"shapePath","do_objectID":"8E53ECBE-F4DD-4749-AD4B-264FD193BF6C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.03125,"x":31.234375,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 1}","curveMode":1,"curveTo":"{0.029182879377431907, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029182879377431907, 0.86585365853658536}","curveMode":1,"curveTo":"{0.029182879377431907, 0.86585365853658536}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029182879377431907, 0.86585365853658536}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993531517509209, 0.47786809756097481}","curveMode":4,"curveTo":"{0.48638132295719844, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638132295719844, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65629036575875999, 0.36495033062330701}","curveMode":4,"curveTo":"{0.59662792217898319, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645914396887159, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6712062256809338, 0.25474254742547425}","curveMode":3,"curveTo":"{0.6712062256809338, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6712062256809338, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59143968871595332, 0.16982833604336134}","curveMode":4,"curveTo":"{0.65499368093384702, 0.22041556639566307}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256809338521402, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477285603113352, 0.15718157181571815}","curveMode":2,"curveTo":"{0.546692607003891, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832684824902722, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30025923735409071, 0.23396570189701807}","curveMode":4,"curveTo":"{0.37418919844358489, 0.17253836314363233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657587548638135, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28210116731517509, 0.32384823848238481}","curveMode":4,"curveTo":"{0.28210116731517509, 0.27416446612466194}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28210116731517509, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332427100271094}","curveMode":4,"curveTo":"{0, 0.32384823848238481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384823848238481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10376118287938257, 0.10885272628726377}","curveMode":2,"curveTo":"{0.020752435797660233, 0.20822035772357655}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.062256809338521402, 0.15853658536585366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258122957197931, 0.014001777777778673}","curveMode":2,"curveTo":"{0.16212694163424637, 0.070008975609755428}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735408560311283, 0.042005420054200542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6387806381323009, 0}","curveMode":3,"curveTo":"{0.39753600000000389, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49221789883268485, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91309970428016074, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75226957198443156, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83268482490272377, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.953307392996109, 0.32791327913279134}","curveMode":3,"curveTo":"{0.953307392996109, 0.19060526829268204}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.953307392996109, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251604669261217, 0.47877146883468913}","curveMode":2,"curveTo":"{0.93514932295719333, 0.37759709485094772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883268482490275, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206225680933855, 0.60569105691056913}","curveMode":4,"curveTo":"{0.80025923735409077, 0.53794037940379402}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206225680933855, 0.60569105691056913}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39105058365758755, 0.84146341463414631}","curveMode":1,"curveTo":"{0.39105058365758755, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39105058365758755, 0.84146341463414631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146341463414631}","curveMode":1,"curveTo":"{1, 0.84146341463414631}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146341463414631}"}]}],"windingRule":1},{"_class":"shapeGroup","do_objectID":"F4FF47B9-5773-4AF7-92D4-6849ECCED057","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":39.26565000000005,"x":530.2045000000001,"y":207.69858},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.95686275,"green":0.52156866,"red":0.25882354},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"899C5793-A4B6-4284-9C31-7C3D5E07B3D9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.39063000000002,"width":4.953150000000051,"x":0,"y":0.1406199999999842},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54258401219425467, 1}","curveMode":1,"curveTo":"{0.54258401219425467, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54258401219425467, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54258401219425467, 0.23593953977962556}","curveMode":1,"curveTo":"{0.54258401219425467, 0.23593953977962556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54258401219425467, 0.23593953977962556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.30864227878528327}","curveMode":1,"curveTo":"{0, 0.30864227878528327}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.30864227878528327}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.14814808311743929}","curveMode":1,"curveTo":"{0, 0.14814808311743929}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.14814808311743929}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94952706863306968, 0}","curveMode":1,"curveTo":"{0.94952706863306968, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.94952706863306968, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F298C062-D351-4873-B786-C1AEBC07E1FC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421880000000016,"width":2.5625,"x":8.671899999999937,"y":9.203119999999984},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35268882025534087}","curveMode":2,"curveTo":"{0, 0.6494582720861467}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50322476753596046}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2378146341463612, 0.047310353939921522}","curveMode":2,"curveTo":"{0.046751219512216488, 0.23225758501659716}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402536585366051, 0.14193519084347606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6422634146341496, 0}","curveMode":2,"curveTo":"{0.3577365853658504, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000004441, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95121951219512191, 0.23225758501659716}","curveMode":4,"curveTo":"{0.76015609756097724, 0.047310353939921522}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85365853658536583, 0.14193519084347606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64946240110988174}","curveMode":2,"curveTo":"{1, 0.35268882025534087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50322476753596046}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76627121951219679, 0.95483673840156613}","curveMode":4,"curveTo":"{0.95324878048782791, 0.76989776537234866}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85974634146343931, 0.86451434422844498}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35365853658541024, 1}","curveMode":2,"curveTo":"{0.64634146341467846, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000004441, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.046751219512216488, 0.76988950732489048}","curveMode":4,"curveTo":"{0.23373268292686211, 0.95483673840156613}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1402536585366051, 0.86451434422844498}"}]},{"_class":"shapePath","do_objectID":"FDAFD2FE-6791-4361-8F66-E35992B4397C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.6875,"width":7.6875,"x":13.4375,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96747967479674801, 0.31862673796791463}","curveMode":3,"curveTo":"{0.96747967479674801, 0.18761069518716594}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96747967479674801, 0.27138994652406284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87737756097560371, 0.43360000000000015}","curveMode":4,"curveTo":"{0.94919024390243079, 0.36051593582887631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91260487804878709, 0.39705839572192381}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83807479674796037, 0.50757561497326154}","curveMode":4,"curveTo":"{0.82859707317072573, 0.46301176470588251}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76626341463415293, 0.48529368983957083}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97900487804877123, 0.61898352941176338}","curveMode":2,"curveTo":"{0.8949853658536514, 0.53876962566844788}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93699512195122614, 0.57887657754010557}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.80570438502673891}","curveMode":3,"curveTo":"{1, 0.66577540106951871}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77642926829268133, 0.97504342245989184}","curveMode":2,"curveTo":"{0.95529105691056748, 0.87433155080213909}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86586016260162435, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34688780487804771, 1}","curveMode":2,"curveTo":"{0.65447804878048621, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000650406503899, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044721951219510565, 0.87433155080213909}","curveMode":4,"curveTo":"{0.22493658536585256, 0.97504342245989184}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13415284552845366, 0.92513368983957223}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.66577540106951871}","curveMode":3,"curveTo":"{0, 0.80570438502673891}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.71925133689839571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10501983739836797, 0.53876962566844788}","curveMode":2,"curveTo":"{0.02100422764227752, 0.61898352941176338}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.063011382113812922, 0.57887657754010557}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16937886178861733, 0.46301176470588251}","curveMode":4,"curveTo":"{0.16125528455284335, 0.50757561497326154}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23171382113820974, 0.48529368983957083}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048109268292676914, 0.36051679144384979}","curveMode":4,"curveTo":"{0.11992195121950398, 0.43360000000000015}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.083336585365860236, 0.39705839572192381}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030491056910560897, 0.18850224598930346}","curveMode":3,"curveTo":"{0.030491056910560897, 0.31862844919786171}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.030491056910560897, 0.27138994652406284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24051642276422874, 0.024509090909091088}","curveMode":2,"curveTo":"{0.072499512195115939, 0.12254887700534714}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1565073170731773, 0.073528983957217894}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64363837398373214, 0}","curveMode":2,"curveTo":"{0.35501138211382166, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000650406503899, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92547642276422715, 0.12165732620320721}","curveMode":2,"curveTo":"{0.75745951219511432, 0.024509090909091088}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8414699186991853, 0.073528983957217894}"}]},{"_class":"shapePath","do_objectID":"2609FBD7-F31E-4A01-90C7-2FD5AA07AEA1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3.25,"width":3.171899999999937,"x":15.6875,"y":6.609369999999984},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35096307692308176}","curveMode":2,"curveTo":"{1, 0.65865538461538953}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50480923076923567}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7734008007818971, 0.04647692307692243}","curveMode":4,"curveTo":"{0.95403385983164313, 0.22916923076923887}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86207005264982861, 0.13942461538462025}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34647056969010065, 0}","curveMode":2,"curveTo":"{0.65188057631072427, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49754090608155427, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.044342507645276766, 0.22916923076923887}","curveMode":2,"curveTo":"{0.22494403984992206, 0.04647692307692243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13301175951320826, 0.13942461538462025}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65224615384616191}","curveMode":2,"curveTo":"{0, 0.35096307692308176}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50480923076923567}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22168101138121143, 0.95512923076923406}","curveMode":4,"curveTo":"{0.044342507645276766, 0.77243692307692635}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13301175951320826, 0.86538461538461542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65681137488573493, 1}","curveMode":2,"curveTo":"{0.34484063179797886, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50247485734103192, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95567325577730944, 0.78044615384615446}","curveMode":4,"curveTo":"{0.7783347520413747, 0.95673230769231254}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86698824048679179, 0.87019384615385098}"}]},{"_class":"shapePath","do_objectID":"E647788B-A0B8-4873-9705-07BE953772CE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.984369999999984,"width":2.6875,"x":15.9375,"y":1.8125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.34555031715236567}","curveMode":2,"curveTo":"{1, 0.64572422320288692}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49214742139882378}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78101209302325891, 0.045376411101834838}","curveMode":4,"curveTo":"{0.95542325581393317, 0.22687535392729222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8662883720930421, 0.13612588251456828}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34109767441860156, 0}","curveMode":2,"curveTo":"{0.65891720930233344, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001860465115811, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042641860465114721, 0.21814989428254478}","curveMode":4,"curveTo":"{0.21707906976743563, 0.043627298223746648}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12792558139534416, 0.13088859625314095}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.64572422320288692}","curveMode":2,"curveTo":"{0, 0.33857061959475115}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49214742139882378}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21705674418605436, 0.95462358889816512}","curveMode":4,"curveTo":"{0.042641860465114721, 0.76963312189842292}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12792558139534416, 0.86387411748543175}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65891720930233344, 1}","curveMode":2,"curveTo":"{0.3410790697674434, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001860465115811, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95542325581393317, 0.76963312189842292}","curveMode":2,"curveTo":"{0.78101209302325891, 0.95462358889816512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8662883720930421, 0.86387411748543175}"}]},{"_class":"shapePath","do_objectID":"6F5508A3-DC71-4BAE-8F4D-E37CE0D73EE4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.65625,"width":7.843700000000013,"x":22.46879999999999,"y":0.03125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78088147175440037, 0}","curveMode":1,"curveTo":"{0.78088147175440037, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78088147175440037, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78088147175440037, 0.15951699731903349}","curveMode":1,"curveTo":"{0.78088147175440037, 0.15951699731903349}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78088147175440037, 0.15951699731903349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62284381095656338, 0.16130402144772135}","curveMode":4,"curveTo":"{0.75298647322054679, 0.15951699731903349}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.75298647322054679, 0.15951699731903349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3585680227443675, 0.27301147453083063}","curveMode":2,"curveTo":"{0.51793158840853082, 0.18453876675603145}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43824980557644921, 0.22922209115281367}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37184874485255032, 0.36014327077748082}","curveMode":4,"curveTo":"{0.31075895304511852, 0.33422756032171519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29482259647870218, 0.4128686327077748}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71380853423766188, 0.33377973190348392}","curveMode":2,"curveTo":"{0.46945956627611141, 0.33377973190348392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5876499611152971, 0.33377973190348392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96281601795071481, 0.48570080428954443}","curveMode":2,"curveTo":"{0.81407371521093441, 0.36416428954423546}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88844550403508571, 0.4249325469168887}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72832772117962352}","curveMode":3,"curveTo":"{1, 0.56568364611260058}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.66487935656836461}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89707663475144972, 0.88873951742627211}","curveMode":2,"curveTo":"{0.97942297640143416, 0.78596890080428972}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93824980557645643, 0.83780117962466349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69057587618087701, 0.98570037533511945}","curveMode":2,"curveTo":"{0.83931052946951024, 0.92850788203753443}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76494511518798403, 0.95710455764075064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35922715045195719, 1}","curveMode":3,"curveTo":"{0.60624450195697666, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51195226742480504, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04714611726607857, 0.82126927613941114}","curveMode":2,"curveTo":"{0.2357178372451719, 0.96425265415549477}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14143197725563972, 0.89276139410187672}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.60589812332439674}","curveMode":4,"curveTo":"{0, 0.72564847184986536}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.60589812332439674}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.43074144772117873}","curveMode":4,"curveTo":"{0, 0.53619302949061665}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.53619302949061665}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14940015553884789, 0.17470884718498678}","curveMode":2,"curveTo":"{0.029877481290725389, 0.33735378016085721}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089638818414772156, 0.25603174262734452}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45617501944234784, 0.023681715817693919}","curveMode":2,"curveTo":"{0.2343970320129484, 0.1121527077747982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34462052347743349, 0.068364182305628671}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73307240205515134, 0}","curveMode":4,"curveTo":"{0.5856547292731753, 0.00089394101876765961}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.73307240205515134, 0}"}]},{"_class":"shapePath","do_objectID":"FF3F0AC3-EEA0-4548-B7A0-4B717D7DE19D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.125,"width":3.328100000000063,"x":24.73439999999994,"y":5.734369999999984},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38811934737536946, 0}","curveMode":3,"curveTo":"{0.65103212042905878, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49765632042308894, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10954298248251694, 0.11363636363636363}","curveMode":4,"curveTo":"{0.28797211622245877, 0.022727272727272728}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19718457979030116, 0.068181818181818177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25}","curveMode":4,"curveTo":"{0.043808779784262973, 0.17424242424242425}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.60101090909091159}","curveMode":4,"curveTo":"{0, 0.41666666666666669}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.41666666666666669}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22221988521981237, 0.9494957575757601}","curveMode":4,"curveTo":"{0.043808779784262973, 0.74495030303030563}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13145638652684466, 0.84848484848484851}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65571947958294929, 1}","curveMode":3,"curveTo":"{0.34897989844057037, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51173342147171985, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95461975301223256, 0.77020121212121651}","curveMode":4,"curveTo":"{0.77309576034373007, 0.95454545454545459}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86385625431926494, 0.86363636363636365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.35101090909091165}","curveMode":2,"curveTo":"{1, 0.64898909090909529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77309576034373007, 0.046717575757577033}","curveMode":4,"curveTo":"{0.95461975301223256, 0.231061818181822}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86385625431926494, 0.14015272727273109}"}]},{"_class":"shapePath","do_objectID":"CC856E9F-A497-4FF4-BCA4-6F553BCAA183","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11.53125,"width":8.031250000000114,"x":31.23439999999994,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029185992217904716, 1}","curveMode":1,"curveTo":"{0.029185992217904716, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029185992217904716, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029185992217904716, 0.86585322493224792}","curveMode":1,"curveTo":"{0.029185992217904716, 0.86585322493224792}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029185992217904716, 0.86585322493224792}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54993929961088617, 0.4778684010840093}","curveMode":4,"curveTo":"{0.48638132295720571, 0.5257452574525745}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48638132295720571, 0.5257452574525745}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65628638132294892, 0.36494915989159771}","curveMode":4,"curveTo":"{0.5966319066147765, 0.43631436314363142}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62645914396887692, 0.40108401084010842}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6712031128404653, 0.25474254742547425}","curveMode":3,"curveTo":"{0.6712031128404653, 0.33062330623306235}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6712031128404653, 0.29810298102981031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59143968871594499, 0.16982720867208553}","curveMode":4,"curveTo":"{0.65499642023345583, 0.2204158265582665}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62256809338520525, 0.1951219512195122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42477073929961534, 0.15718157181571815}","curveMode":2,"curveTo":"{0.54668949416342427, 0.15718157181571815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48832996108949356, 0.15718157181571815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30025712062257431, 0.23396596205961903}","curveMode":4,"curveTo":"{0.3741883268482511, 0.1725381029810289}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33657276264591751, 0.2032520325203252}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28209805447471203, 0.32384780487804743}","curveMode":4,"curveTo":"{0.28209805447471203, 0.27416542005420125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.28209805447471203, 0.32384780487804743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26332357723577254}","curveMode":4,"curveTo":"{0, 0.32384780487804743}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.32384780487804743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10375719844357933, 0.10885203252032538}","curveMode":2,"curveTo":"{0.020756420233461699, 0.20821940379403722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.06225680933852052, 0.15853615176151625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31258396887159301, 0.014001084010840289}","curveMode":2,"curveTo":"{0.16212544747082375, 0.070008021680216068}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23735408560312363, 0.042004986449863127}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63877976653696322, 0}","curveMode":3,"curveTo":"{0.39754085603112854, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4922147859922188, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91309571984434612, 0.12195121951219512}","curveMode":2,"curveTo":"{0.75226147859921322, 0.024390243902439025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8326848249027119, 0.073170731707317069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95330739299610956, 0.32791327913279134}","curveMode":3,"curveTo":"{0.95330739299610956, 0.190605528455283}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95330739299610956, 0.2791327913279133}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86251455252917963, 0.47877029810297983}","curveMode":2,"curveTo":"{0.93515206225679826, 0.37759739837398465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89883268482490419, 0.42818428184281843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71206225680934254, 0.60569062330623169}","curveMode":4,"curveTo":"{0.80025774319065901, 0.53793994579945659}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71206225680934254, 0.60569062330623169}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39104747081712293, 0.84146298102980888}","curveMode":1,"curveTo":"{0.39104747081712293, 0.84146298102980888}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39104747081712293, 0.84146298102980888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84146298102980888}","curveMode":1,"curveTo":"{1, 0.84146298102980888}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84146298102980888}"}]}],"windingRule":1},{"_class":"text","do_objectID":"1E7FED70-EA69-44FB-B668-82D51D307770","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":70,"x":274,"y":319.325},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Factor (f)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Factor (f)","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {68, 16}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"50E6F104-D83B-40EA-8625-17FF78CE9EE3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":58,"x":0.8000000000000114,"y":161.125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Delta %","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Delta %","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":16}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {57, 13}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"809EFD01-D80E-4D23-9EFE-F449F3A70D89","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":44.80000000000001,"y":264.559375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {5, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"499BFBA7-BCD5-459F-93BA-37DE0BF8BD29","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":44.80000000000001,"y":176.426045},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"51673C8A-588A-4574-A597-4B559C621425","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":44.80000000000001,"y":88.292709},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {8, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"DBD91A00-2EC2-4D1B-A8ED-B01D3A8F22BA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":44.80000000000001,"y":0.1593750000000114},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"7","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"7","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {8, 10}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"701CDD00-1E3F-47CE-89E1-B7892B2BA662","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":62.60799399999999,"y":279.559375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"CE1DA1C2-AFB9-489A-AFC1-46D7B213D520","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":223.536,"y":279.559375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {5, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"DE2E0A95-6642-4043-A636-2FC789585EF2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":384.464,"y":279.559375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"2196536B-7FAE-411E-975D-473C79F6300D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":8,"x":545.3920000000001,"y":279.559375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Arial-BoldMT","size":14}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0}]}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"87AC003E-2587-407E-B95D-F47B9081AD47":{"scrollOrigin":"{-399, -139}","zoomValue":1.388840399006195}}
